The KELT Follow-Up Network and Transit False Positive Catalog: Pre-vetted False Positives for TESS

The Kilodegree Extremely Little Telescope (KELT) project has been conducting a photometric survey for transiting planets orbiting bright stars for over ten years. The KELT images have a pixel scale of ~23"/pixel---very similar to that of NASA's Transiting Exoplanet Survey Satellite (TESS)---as well as a large point spread function, and the KELT reduction pipeline uses a weighted photometric aperture with radius 3'. At this angular scale, multiple stars are typically blended in the photometric apertures. In order to identify false positives and confirm transiting exoplanets, we have assembled a follow-up network (KELT-FUN) to conduct imaging with higher spatial resolution, cadence, and photometric precision than the KELT telescopes, as well as spectroscopic observations of the candidate host stars. The KELT-FUN team has followed-up over 1,600 planet candidates since 2011, resulting in more than 20 planet discoveries. Excluding ~450 false alarms of non-astrophysical origin (i.e., instrumental noise or systematics), we present an all-sky catalog of the 1,128 bright stars (6<V<10) that show transit-like features in the KELT light curves, but which were subsequently determined to be astrophysical false positives (FPs) after photometric and/or spectroscopic follow-up observations. The KELT-FUN team continues to pursue KELT and other planet candidates and will eventually follow up certain classes of TESS candidates. The KELT FP catalog will help minimize the duplication of follow-up observations by current and future transit surveys such as TESS.

==> KELT_False_Positive_Catalog_20180531.csv <==
KELT_ID,2MASS_ID,TIC_ID,In_CTL,TESS_priority,FP_type_name,FP_type,RA_hours,RA_deg,RA_hms,Dec_dms,Dec_deg,Galactic_long,Galactic_lat,Ecliptic_long,Ecliptic_lat,Vmag,Tc,Tc_err,Period_days,Period_err,Duration_hrs,KELT_depth_mmag,EB_K_km/s,EB_depth_mmag,NEB_RA,NEB_Dec,NEB_dist_text,NEB_dist_arcsec,NEB_dist_is_approx_flag,NEB_direction,NEB_depth_text,NEB_depth_percent,NEB_depth_is_approx_flag,NEB_depth_is_lower_limit,NEB_obs_epoch,NEB_obs_filter,
KJ06C001078,J06593615+0104056,237853540,1,0.000192674512176,SB1,1,6.99336111,104.90041667,06:59:36.10,01:04:05.60,1.06822222,212.912,2.3034,106.04591667,-21.54488889,7.94,2457048.96,0.26,18.7956,0.0041,13.44,9.13,28.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C001172,J08002253+0314559,452822117,1,0.000683821103743,SB1,1,8.00625,120.09375,08:00:22.50,03:14:56.20,3.24894444,217.992,16.8043,121.55769444,-16.95427778,7.92,2457054.731,0.057,7.51559,0.00037,13.128,6.35,15.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C008731,J07270592+0007168,318577260,1,0.000520953003582,SB1,1,7.45163889,111.77458333,07:27:05.90,00:07:16.90,0.12136111,216.914,7.98349,113.50680556,-21.55855556,9.81,2457029.272,0.043,31.8937,0.0015,4.632,20.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C017652,J07095815+0038438,292944679,1,0.000492563508598,SB1,1,7.16616667,107.4925,07:09:58.20,00:38:44.00,0.64555556,214.472,4.41731,108.86783333,-21.65527778,10.8,2457062.365,0.0052,1.8149755,1e-05,2.2008,10.89,22.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C043751,J07113296+0822165,262701617,1,0.000402121952074,SB1,1,7.1925,107.8875,07:11:33.00,08:22:16.50,8.37125,207.712,8.25363,108.24619444,-13.94219444,11.9,2457069.61,0.013,1.834092,2.2e-05,2.8,24.0,18.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C053686,J07194619+1013415,453148208,1,0.000738928803507,SB1,1,7.3295,109.9425,07:19:46.20,10:13:41.50,10.22819444,206.929,10.8925,110.05638889,-11.83336111,11.57,2457053.121,0.1,19.5253,0.0017,10.488,18.2,26.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C082771,J07083883+0055037,292534262,1,0.00100014270617,SB1,1,7.14411111,107.16166667,07:08:38.80,00:55:03.70,0.91769444,214.078,4.24713,108.47780556,-21.42747222,11.57,2457057.962,0.014,2.760408,4.4e-05,3.2088,26.7,14.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C002523,J18222696-0044511 ,169130773,1,0.000708670931668,SB1,1,18.37415594,275.6123391,18:22:26.961384,-00:44:51.195480,-0.7475543,28.9453,6.10281,276.07913889,22.57338889,8.88,2457199.275,0.0028,1.009313,3.6e-06,2.0712,6.67,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C057724,J07341433+1456446,247165256,0,nan,SB1,1,7.57063889,113.55958333,07:34:14.30,14:56:44.60,14.94572222,204.087,16.0963,112.87925,-6.64188889,11.85,2457058.686,0.02,2.676251,4.7e-05,4.584,18.7,45.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C006984,J18050155+0929588 ,399383636,1,0.00134608291296,SB1,1,18.08376384,271.2564576,18:05:01.5498240,09:29:58.844400,9.499679,36.2748,14.5843,271.47652778,32.93252778,9.95,2457197.306,0.04,8.48141,0.00026,7.032,6.02,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C008935,J19422719+1319186 ,342282954,1,0.000495593349797,SB1,1,19.70755513,295.6133269,19:42:27.198456,13:19:18.539760,13.3218166,50.6394,-4.94052,300.52594444,34.08644444,10.03,2457246.185,0.016,18.0673,0.0003,13.944,16.25,27.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C020221,J19380994+1445141 ,96262250,1,0.000773657799645,SB1,1,19.63609621,294.5414432,19:38:09.9463680,14:45:14.137200,14.753927,51.3815,-3.33293,299.64408333,35.70172222,10.6,2457248.827,0.0072,3.020457,2e-05,3.022,7.76,10.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C067174,J19142089+0920176 ,208798268,0,nan,SB1,1,19.23914253,288.5871379,19:14:20.913096,09:20:17.544120,9.3382067,43.8458,-0.782401,291.62063889,31.39297222,11.53,2457245.399,0.029,13.34951,0.00033,4.44,31.2,10.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS17C00842,J22584992-5646240,220494637,1,0.00799071135005,SB1,1,22.98052778,344.70791667,22:58:49.90,-56:46:24.10,-56.77336111,329.184,-54.2345,318.63933333,-45.23466667,8.33,2456915.127,0.009,15.11942,0.00018,5.304,10.37,18.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C022033,J19441978+0447598 ,366709205,1,0.000838765454046,SB1,1,19.73882399,296.0823598,19:44:19.766352,04:47:59.856360,4.7999601,43.3528,-9.48017,299.07755556,25.64463889,11.22,2457247.811,0.0065,2.039315,1.3e-05,2.05,9.79,27.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS17C03316,J00180741-4442464,7145284,1,0.00768132565173,SB1,1,0.30205556,4.53083333,00:18:07.40,-44:42:46.50,-44.71291667,321.551,-71.1915,342.13372222,-41.89975,9.85,2456930.67,0.017,1.98404,nan,3.6864,3.0,10.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS17C18695,J00334393-4453446,80316979,1,0.00528728568051,SB1,1,0.56219444,8.43291667,00:33:43.90,-44:53:44.80,-44.89577778,313.058,-71.8827,345.17683333,-43.54311111,12.15,2456909.367,0.019,11.83935,0.0002,4.248,30.3,15.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C06229,J00345251-3932114,116880230,1,0.000742089118275,SB1,1,0.58125,8.71875,00:34:52.50,-39:32:11.50,-39.53652778,317.402,-77.1227,349.16105556,-39.09025,11.01,2456926.806,0.012,25.68165,0.00039,6.0,24.8,38.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C10960,J01240578-4603462,262548697,1,0.00334577083998,SB1,1,1.40161111,21.02416667,01:24:05.80,-46:03:46.40,-46.06288889,286.195,-69.9895,354.87855556,-49.43780556,11.38,2456930.632,0.0056,4.229827,2.9e-05,2.04,20.7,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C16015,J00271652-4134175,115693377,1,0.0029350794654,SB1,1,0.45458333,6.81875,00:27:16.50,-41:34:17.70,-41.57158333,320.326,-74.7305,346.20038889,-40.10063889,11.77,2456932.449,0.011,4.928044,6.4e-05,2.4864,24.0,44.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C20997,J02240649-4912353,166710906,1,0.00136526352853,SB1,1,2.40180556,36.02708333,02:24:06.50,-49:12:35.50,-49.20986111,270.206,-61.6137,5.55411111,-57.93822222,12.26,2456925.812,0.031,12.64669,0.00056,4.968,37.6,32.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS19C06258,J03515854-4504581,101124725,1,0.000827180121236,SB1,1,3.86627778,57.99416667,03:51:58.60,-45:04:58.20,-45.08283333,251.783,-50.0138,35.57452778,-62.60630556,10.55,2456600.873,0.015,7.70907,0.00015,3.36,14.1,69.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS19C09290,J03573264-6306122,237938005,1,0.0016658019134,SB1,1,3.95905556,59.38583333,03:57:32.60,-63:06:12.20,-63.10338889,276.199,-43.1307,0.61013889,-76.67994444,11.2,2456601.443,0.0083,1.538582,16.0,1.32,11.0,19.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C001560,J05022437-5019577 ,219368159,1,0.00144494603538,SB1,1,5.04011111,75.60166667,05:02:24.40,-50:19:57.70,-50.33269444,257.13,-37.6755,58.70038889,-72.20983333,8.77,2456637.126,0.042,6.91582,0.00028,5.424,6.54,200.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C002280,J04122218-4411538 ,152503179,1,0.00120614718732,SB1,1,4.20616667,63.0925,04:12:22.20,-44:11:53.90,-44.19830556,249.671,-46.5548,43.62630556,-63.37027778,9.2,2457001.03,0.5,15.8984,0.0054,3.768,8.3,41.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C019198,J03372619-5311360,206384288,0,nan,SB1,1,3.62394444,54.35916667,03:37:26.20,-53:11:35.60,-53.19322222,264.924,-49.8571,20.16911111,-68.16630556,12.54,2456622.349,0.0051,1.641382,1.1e-05,2.94,28.3,10.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C022635,J05111404-5216514 ,219397168,1,0.0021125075072,SB1,1,5.18722222,77.80833333,05:11:14.00,-52:16:51.40,-52.28094444,259.521,-36.2452,61.09513889,-74.49655556,12.23,2456620.87,0.0052,2.384197,1.5e-05,2.59,50.0,80.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C001303,J06574671-4201432 ,130372249,1,0.00140615959708,SB1,1,6.96297222,104.44458333,06:57:46.70,-42:01:43.10,-42.02863889,252.115,-16.6781,115.20561111,-64.20925,8.13,2456915.821,0.0014,0.9112138,1.3e-06,1.8384,10.8,13.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C007026,J06134110-4031102 ,267195931,1,0.0018991227107,SB1,1,6.22808333,93.42125,06:13:41.10,-40:31:10.30,-40.51952778,247.742,-24.0291,95.91627778,-63.88858333,9.91,2456916.212,0.0056,4.370111,2.5e-05,5.8392,12.43,17.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C019945,J06213093-6034462 ,150300654,1,0.00372558927762,SB1,1,6.35858333,95.37875,06:21:30.90,-60:34:46.20,-60.5795,269.795,-27.0068,114.25013889,-83.56302778,10.96,2456915.372,0.0065,5.450137,3.4e-05,5.6256,25.5,27.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C020890,J08313281-3025428 ,393619209,1,0.000619672421682,SB1,1,8.52577778,127.88666667,08:31:32.80,-30:25:43.00,-30.42861111,251.234,5.37699,141.38694444,-47.33825,10.81,2456643.911,0.014,5.734687,8.1e-05,6.708,24.7,31.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C043344,J09074525-2500254 ,38122308,1,0.00141965033139,SB1,1,9.12925,136.93875,09:07:45.30,-25:00:25.60,-25.00711111,251.929,15.0218,148.89133333,-39.3445,12.05,2456660.678,0.016,4.137203,6.4e-05,3.1848,24.9,53.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C072647,J09272468-1146444 ,46800437,1,0.00222224294493,SB1,1,9.45686111,141.85291667,09:27:24.70,-11:46:44.50,-11.77902778,244.229,27.0735,148.40258333,-25.32922222,12.13,2456695.175,0.037,1.55837,6.8e-05,5.328,12.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C04371,J10241786-0951379,36841966,1,0.00126377000775,SB1,1,10.40497222,156.07458333,10:24:17.90,-09:51:37.80,-9.8605,253.896,38.6209,161.66383333,-18.42438889,9.9,2457101.764,0.027,9.04436,0.00017,5.66,6.432,35.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C05458,J10370694-2534177,187930369,1,0.0022968094892,SB1,1,10.61858333,159.27875,10:37:06.90,-25:34:17.70,-25.57158333,268.464,28.1647,171.82975,-31.53213889,10.18,2456697.296,0.0047,4.93655,2.4e-05,3.948,21.66,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C09106,J10341890-2948553,193271278,1,0.00157947041912,SB1,1,10.57191667,158.57875,10:34:18.90,-29:48:55.40,-29.81538889,270.51,24.2882,173.43508333,-35.60722222,10.75,2456698.681,0.014,2.17428,3.9e-05,3.312,10.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C003356,J20324886-5430596 ,220370608,0,nan,SB1,1,20.54691667,308.20375,20:32:48.90,-54:30:59.70,-54.51658333,343.562,-36.3302,295.80647222,-34.44730556,9.11,2456864.277,0.1,8.0626,0.00093,7.68,3.32,21.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C005722,J19590323-5637576 ,410314066,1,0.00146794312374,SB1,1,19.98422222,299.76333333,19:59:03.20,-56:37:57.60,-56.63266667,341.064,-31.5438,289.51777778,-35.19261111,9.91,2456849.071,0.0077,29.74913,0.00025,6.3504,30.1,23.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C007821,J18261505-5701376,119385625,1,0.00110755408135,SB1,1,18.43752778,276.56291667,18:26:15.10,-57:01:37.80,-57.02716667,337.887,-19.2333,274.28716667,-33.6855,10.21,2455277.802,nan,3.2824428,nan,2.79,10.0,34.7,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C009001,J20010743-5518423 ,320913313,1,0.00222808169773,SB1,1,20.01872222,300.28083333,20:01:07.40,-55:18:42.40,-55.31177778,342.63,-31.7748,290.247,-33.98091667,10.34,2455276.071,nan,2.7342562,nan,1.97,11.5,31.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C011528,J19051584-5829032 ,446523110,1,0.00140510068656,SB1,1,19.08772222,286.31583333,19:05:15.80,-58:29:03.30,-58.48425,337.962,-24.631,280.40952778,-35.63311111,10.49,2456863.713,0.014,13.87595,0.00031,3.888,22.1,18.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C030187,J19380730-5607037 ,261374150,1,0.00176769488733,SB1,1,19.63536111,294.53041667,19:38:07.30,-56:07:03.60,-56.11766667,341.389,-28.6148,286.22177778,-34.05152778,12.34,2455279.313,nan,5.03049,nan,2.64,21.0,27.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C034885,J20514557-4007358 ,389476454,0,nan,SB1,1,20.86266667,312.94,20:51:45.60,-40:07:35.60,-40.12655556,1.85122,-39.4164,304.07997222,-21.63172222,12.4,2455278.259,nan,3.6636414,nan,3.25,45.4,38.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS28C13383,J22093897-5012001,143895569,1,0.00260092845132,SB1,1,22.16083333,332.4125,22:09:39.00,-50:12:00.30,-50.20008333,344.905,-51.6156,314.48708333,-35.94241667,12.16,2456915.705,0.031,7.2695,0.00019,2.904,21.2,65.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C002372,J08420754-4814409 ,93996989,0,nan,SB1,1,8.70211111,130.53166667,08:42:07.60,-48:14:40.80,-48.24466667,266.702,-3.72169,158.825,-62.34691667,8.2,2456972.796,0.0086,9.089669,5e-05,4.2192,7.12,85.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C022102,J07155120-4615257 ,284417662,1,0.00158995759469,SB1,1,7.26422222,108.96333333,07:15:51.20,-46:15:25.7,-46.25713889,257.47,-15.3072,125.71041667,-67.35980556,10.4,2456977.916,0.0023,3.7474182,5.7e-06,3.2088,25.7,13.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C023182,J07444271-5123592 ,268290940,1,0.00204432477707,SB1,1,7.74519444,116.17791667,07:44:42.70,-51:23:59.20,-51.39977778,264.353,-13.2059,143.61341667,-70.00797222,10.56,2456978.9,0.005,9.306231,2.9e-05,2.4168,22.5,34.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C089698,J08363573-4235098 ,461622684,1,0.000965676401734,SB1,1,8.60991667,129.14875,08:36:35.70,-42:35:09.90,-42.58608333,261.615,-1.05111,151.28091667,-57.99258333,11.78,2456978.073,0.009,3.025029,1.8e-05,4.1544,26.1,15.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C104516,J08553960-4726372 ,30233573,1,0.000906396617748,SB1,1,8.92766667,133.915,08:55:39.60,-47:26:37.50,-47.44375,267.512,-1.45415,161.82666667,-60.41511111,11.66,2456979.793,0.01,1.598876,1.5e-05,4.896,30.4,38.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS32C08971,J01041913-3818307,180871989,1,0.000990939294183,SB1,1,1.07197222,16.07958333,01:04:19.10,-38:18:30.70,-38.30852778,290.161,-78.4985,356.41952778,-40.93438889,11.26,2456938.869,0.0045,8.25604,2.9e-05,4.9704,25.6,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C003398,J03493242-5520554,197887879,1,0.00299279936455,SB1,1,3.82567171,57.38507571,03:49:32.41817,-55:20:55.70916,-55.3488081,266.858,-47.3809,20.10502778,-70.95294444,10.42,2457371.135,0.054,15.10154,0.00064,4.392,9.2,13.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C020404,J08411632-5027500 ,93823805,1,0.000698510155489,SB1,1,8.68786111,130.31791667,08:41:16.30,-50:27:50.00,-50.46388889,268.378,-5.18854,161.40980556,-64.24341667,10.74,2456979.885,0.0046,1.1320961,1e-05,2.9704,13.15,9.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C043376,J06435691-0749312 ,119689141,1,0.000675259763809,SB1,1,6.73247727,100.9871591,06:43:56.918184,-07:49:31.276560,-7.8253546,219.066,-5.21488,102.69583333,-30.78169444,11.31,2457340.076,0.012,5.322805,5.7e-05,4.992,20.2,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C028401,J09170140-2642023 ,70561926,1,0.00145900195383,SB1,1,9.28372222,139.25583333,09:17:01.40,-26:42:02.40,-26.70066667,254.673,15.4793,152.24119444,-40.10491667,12.04,2457104.313,0.095,21.49257,0.0013,6.6,14.5,6.6,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C010654,J15121523-2345242 ,70301206,1,0.00182278390378,SB1,1,15.20422222,228.06333333,15:12:15.20,-23:45:24.20,-23.75672222,339.957,28.8095,232.07091667,-5.66919444,10.99,2456728.498,0.015,14.3465,0.00018,3.648,25.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C013253,J15404259-2018022 ,12403225,1,0.00227454753103,SB1,1,15.6785,235.1775,15:40:42.60,-20:18:02.20,-20.30061111,348.225,27.3224,237.61502778,-0.69069444,11.12,2456739.995,0.015,3.503646,5.9e-05,5.088,10.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C027032,J15310733-2741314 ,185856054,1,0.000763905978804,SB1,1,15.51869444,232.78041667,15:31:07.30,-27:41:31.40,-27.69205556,341.087,23.1085,237.22230556,-8.38908333,12.35,2457146.861,0.0068,7.060915,4.2e-05,3.5952,36.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C018019,J07434046+0449452,280620133,1,0.000955312072407,SB1,1,7.72791667,115.91875,07:43:40.50,04:49:45.20,4.82922222,214.569,13.8142,116.97425,-16.21588889,10.69,2457057.112,0.0036,2.1954398,7.6e-06,2.6496,19.58,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C036660,J07484740+0253294,271312857,1,0.00117620201802,SB1,1,7.81316667,117.1975,07:48:47.40,02:53:29.40,2.8915,216.945,14.0707,118.66252778,-17.88244444,11.21,2457057.282,0.018,1.46001,3.2e-05,2.352,6.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C036414,J20434750-0904419 ,51494209,1,0.00125081402625,SB1,1,20.72986083,310.9479125,20:43:47.499000,-09:04:41.961000,-9.0783225,37.6289,-29.0606,310.90166667,8.73794444,11.63,2457279.04,0.0074,4.290728,2.9e-05,4.385,20.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C013027,J18552060+0250410 ,227180448,1,0.000599477978139,SB1,1,18.92238837,283.8358255,18:55:20.598120,02:50:41.048880,2.8447358,35.9087,0.4288,285.35113889,25.54969444,10.52,2457198.166,0.0039,3.2448083,1e-05,3.0384,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C019682,J17431444+1047176 ,350325624,1,0.0018169966902,SB1,1,17.72067895,265.8101843,17:43:14.444232,10:47:17.678760,10.7882441,35.082,19.9792,265.02455556,34.15519444,11.0,2457192.026,0.0055,8.208107,4.1e-05,3.5664,40.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C024627,J17561746+0619416 ,302407168,1,0.000942971670498,SB1,1,17.93818708,269.0728062,17:56:17.473488,06:19:41.421720,6.3281727,32.344,15.1329,268.93838889,29.76405556,11.71,2457197.883,0.0081,4.524819,2.9e-05,3.0216,17.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C076902,J18504199+0643342 ,92115248,1,0.000523875460963,SB1,1,18.84500016,282.6750024,18:50:42.000576,06:43:34.239360,6.7261776,38.8407,3.22474,284.50369444,29.52952778,12.48,2457199.432,0.0064,2.2733506,1e-05,2.964,34.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C025414,J19401932+1139587 ,261738588,1,0.00077267647213,SB1,1,19.67203753,295.080563,19:40:19.335120,11:39:58.756320,11.6663212,48.9341,-5.29591,299.51258333,32.57172222,11.04,2457253.227,0.0085,2.551496,1.9e-05,5.093,21.75,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C038434,J20273877+0314265 ,387966469,1,0.0011978876716,SB1,1,20.46077058,306.9115587,20:27:38.774088,03:14:26.395080,3.2406653,47.4362,-19.656,310.18527778,21.67891667,11.51,2457246.503,0.011,3.839732,3.9e-05,6.408,15.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C021475,J18254335+1229249 ,287554845,1,0.000981792990889,SB1,1,18.42871214,276.4306821,18:25:43.363704,12:29:25.028880,12.4902858,41.2954,11.2979,277.74416667,35.75686111,10.92,2457198.969,0.0017,1.3906532,2.1e-06,2.2608,42.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C057142,J20120756-0114401 ,243915387,1,0.00134850952068,SB1,1,20.2020968,303.031452,20:12:07.5484800,-01:14:40.241040,-1.2445114,41.2899,-18.4655,305.0225,18.26905556,11.36,2457254.24,0.0065,3.801325,2e-05,3.149,31.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C088137,J19271357+0213396 ,391962520,1,0.0010898336771,SB1,1,19.45377924,291.8066886,19:27:13.605264,02:13:39.671400,2.2276865,39.0301,-6.92592,293.94891667,23.87216667,12.26,2457249.324,0.01,1.3867362,7e-06,2.275,34.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C103280,J20263802+0521245 ,387887802,1,0.00141301239232,SB1,1,20.44389907,306.6584861,20:26:38.036664,05:21:24.636240,5.3568434,49.2262,-18.3607,310.51358333,23.78847222,11.99,2457246.625,0.012,2.877622,2.3e-05,3.768,30.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C000257,J07152908-5832334,294327312,1,0.00208554514396,SB1,1,7.25808333,108.87125,07:15:29.10,-58:32:33.50,-58.54263889,269.432,-19.8966,146.02416667,-78.25575,6.86,2456916.227,0.0033,0.9185611,3.7e-06,3.72,18.91,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C022337,J07305056-5851204,340006849,1,0.00134439094337,SB1,1,7.51405556,112.71083333,07:30:50.60,-58:51:20.40,-58.85566667,270.503,-18.1501,154.02511111,-77.16666667,11.21,2457002.21,0.019,4.745548,7.1e-05,3.768,14.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C032594,J07081446-4955414 ,410871357,1,0.00130879471042,SB1,1,7.13736111,107.06041667,07:08:14.50,-49:55:41.40,-49.92816667,260.51,-17.8765,125.96905556,-71.24322222,11.84,2456914.054,0.0079,2.565529,2.8e-05,2.1696,17.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C001316,J09165044-2157162 ,5364915,1,0.00148273243124,SB1,1,9.28066667,139.21,09:16:50.40,-21:57:16.20,-21.9545,250.922,18.5894,149.89125,-35.73502778,8.16,2456652.081,0.059,11.14444,0.00097,4.968,22.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C022737,J09411676-3149102 ,25776767,1,0.00129271680499,SB1,1,9.688,145.32,09:41:16.80,-31:49:10.30,-31.81952778,262.31,15.6705,161.49572222,-42.53619444,11.09,2456661.41,0.013,5.54558,9.5e-05,4.008,18.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C33112,J10411819-1728083,391827903,1,0.00460952000573,SB1,1,10.68838889,160.32583333,10:41:18.20,-17:28:08.40,-17.469,263.948,35.369,168.96047222,-23.776,12.12,2456674.681,0.026,26.4414,0.00067,7.104,40.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS24C030627,J12331701-2050337 ,83113607,1,0.00286148178042,SB1,1,12.55472222,188.32083333,12:33:17.00,-20:50:33.70,-20.84269444,297.236,41.8282,196.02611111,-15.82175,12.43,2456754.89,0.043,4.44391012,0.00016,5.832,16.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C009254,J13040842-3700169 ,102305337,1,0.00135667446589,SB1,1,13.069,196.035,13:04:08.40,-37:00:16.90,-37.00469444,305.748,25.7976,209.92577778,-27.67588889,10.46,2457143.57,0.02,23.32291,0.0003,4.872,16.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C027238,J14102396-3431443 ,107463148,1,0.00128312722288,SB1,1,14.17330556,212.59958333,14:10:23.90,-34:31:44.50,-34.52902778,320.899,25.5728,222.3525,-20.08994444,11.66,2457140.023,0.0058,5.86447,3.1e-05,4.02,37.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C028751,J14091232-1831098 ,79024178,1,0.00211176873113,SB1,1,14.15341667,212.30125,14:09:12.30,-18:31:09.90,-18.51941667,327.499,40.6132,216.41527778,-5.15572222,11.22,2457136.747,0.0083,8.389457,5.9e-05,2.8512,46.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C031022,J15250532-2509557 ,292263845,1,0.00111949164567,SB1,1,15.41813889,231.27208333,15:25:05.30,-25:09:55.80,-25.1655,341.636,25.9295,235.274,-6.27397222,12.16,2457147.659,0.01,5.116712,3.9e-05,4.7568,25.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS29C00060,J23205018-5018236,355425084,1,0.000319233195183,SB1,1,23.34727778,350.20916667,23:20:50.20,-50:18:23.70,-50.30658333,333.522,-61.0975,327.19233333,-41.51188889,6.11,2456903.309,0.0081,3.426927,3e-05,6.0888,5.83,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS32C05369,J00575733-2125107,268529700,1,0.00263165012716,SB1,1,0.96591667,14.48875,00:57:57.30,-21:25:10.80,-21.41966667,137.858,-84.1016,4.34125,-25.32213889,10.53,2456920.68,0.041,32.3036,0.0021,10.44,27.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C004945,J06161009-0121203 ,250445175,1,0.0017463470638,SB1,1,6.26947187,94.0420781,06:16:10.098744,-01:21:20.376000,-1.35566,210.103,-8.4631,94.44983333,-24.73252778,9.38,2457342.979,0.008,1.706206,1.2e-05,2.424,6.33,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C035408,J05440509+1254024 ,247524835,1,0.00111630417554,SB1,1,5.73474642,86.02119629,05:44:05.08711,12:54:02.53944,12.9007054,193.592,-8.59753,86.05583333,-10.48413889,11.13,2457345.358,0.0076,5.356455,3.5e-05,3.221,34.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C056662,J05312297+1309385 ,302760666,0,nan,SB1,1,5.52304607,82.845691,05:31:22.965840,13:09:38.568960,13.1607136,191.747,-11.1148,82.92427778,-10.10302778,11.8,2457343.314,0.0038,1.4144414,5e-06,2.45,46.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C22259,J00580297-6214222,234518605,1,0.00193283177489,SB1,1,0.9675,14.5125,00:58:03.00,-62:14:22.10,-62.23947222,301.594,-54.8716,331.49230556,-59.12738889,12.4,2456929.483,0.0081,5.679103,4.5e-05,3.696,46.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C010760,J04253170-4613076 ,153741139,1,0.00243908402709,SB1,1,4.42547329,66.38209942,04:25:31.70386,-46:13:07.78188,-46.2188283,252.209,-44.0514,46.728,-66.14638889,11.05,2457363.273,0.061,16.59064,0.00062,6.816,18.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C026700,J15034622-2948382 ,440957227,1,0.00123993262336,SB1,1,15.06283333,225.9425,15:03:46.20,-29:48:38.50,-29.81069444,334.397,24.8561,231.9125,-12.00991667,11.46,2456739.727,0.0075,3.418911,3.2e-05,4.7784,20.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C013375,J07555153-0752584,36468013,1,0.000518057529668,SB1,1,7.93097222,118.96458333,07:55:51.50,-07:52:58.40,-7.88288889,227.502,10.487,122.93208333,-28.07102778,10.17,2457049.277,0.026,9.76019,0.00023,4.104,9.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C034441,J19463082-0127017 ,251729105,1,0.000862997477367,SB1,1,19.77523286,296.6284929,19:46:30.838296,-01:27:01.8784800,-1.4505218,37.9915,-12.9029,298.36236111,19.40519444,11.36,2457241.515,0.016,7.920178,0.00011,3.744,15.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C049294,J08395913-2105148 ,118559074,1,0.000931151702691,SB1,1,8.66641667,129.99625,08:39:59.10,-21:05:14.700,-21.08741667,244.704,12.3976,139.47258333,-37.91030556,11.87,2457095.094,0.041,18.29924,0.0006,8.16,31.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS30C03084,J02181324-3105174,146247270,1,0.00139432198562,SB1,1,2.30367786,34.5551679,02:18:13.240296,-31:05:17.387520,-31.0881632,229.921,-70.6689,18.81141667,-41.83302778,10.02,2457274.702,0.03,8.88386,0.00028,5.04,13.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS30C21452,J03445113-3028348,166742237,1,0.00233321354259,SB1,1,3.74753645,56.2130468,03:44:51.131232,-30:28:34.831920,-30.4763422,228.572,-52.0918,43.53883333,-48.61222222,12.05,2457307.535,0.0052,1.039445,2e-06,1.746,21.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C047467,J19164427-0459589 ,160755109,1,0.000618132994082,SB1,1,19.27896391,289.1844587,19:16:44.270088,-04:59:58.936560,-4.9997046,31.3399,-7.89824,290.03105556,17.11547222,11.34,2457530.8,0.012,5.652568,5.5e-05,3.672,26.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C071559,J15524333-4158567 ,254979554,1,0.000355411781767,SB1,1,15.87870606,238.18059083,15:52:43.3418,-41:58:56.7487,-41.98243019,335.308,9.21645,245.13247222,-21.25111111,12.2,2457481.655,0.014,2.87773,7.1e-05,4.752,41.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C085507,J14063125-4434258 ,242247435,1,0.00200345902396,SB1,1,14.10868564,211.63028458,14:06:31.2683,-44:34:25.7372,-44.57381589,316.747,16.2745,225.71808333,-29.69036111,11.93,2457484.372,0.027,3.29648,0.00016,6.288,35.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C035073,J07334756-5242536,267333490,1,0.00134437539767,SB1,1,7.56322222,113.44833333,07:33:47.60,-52:42:53.60,-52.71488889,264.811,-15.2911,141.25780556,-71.99769444,11.68,2456912.722,0.0097,4.325665,3.7e-05,3.6744,31.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C029650,J05435146-5709485 ,350480660,1,0.00384941040066,SB1,1,5.73097222,85.96458333,05:43:51.50,-57:09:48.5,-57.16347222,265.422,-31.559,76.74902778,-80.41694444,11.68,2457649.816,0.0074,4.463843,3.8e-05,3.928,21.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C18391,J02593929-5657130,207144887,1,0.00179843731738,SB1,1,2.99425,44.91375,02:59:39.30,-56:57:13.00,-56.95361111,274.532,-52.519,2.93772222,-67.25152778,12.1,2456933.773,0.0046,2.1130814,9.7e-06,3.0576,36.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS29C08150,J00032851-5840249,201251813,1,0.00122541331597,SB1,1,0.05791797,0.8687696,00:03:28.504704,-58:40:24.961080,-58.6736003,314.486,-57.3658,327.39244444,-51.89363889,10.85,2457267.198,0.0035,1.4091255,4e-06,1.778,12.47,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C028886,J09055626-2247364 ,51916327,1,0.00111697111426,SB1,1,9.09897222,136.48458333,09:05:56.30,-22:47:36.40,-22.79344444,249.889,16.1228,147.35530556,-37.44088889,11.87,2456660.257,0.011,4.789781,6.9e-05,4.8,18.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS29C20599,J23421081-4754454,144327080,0,nan,SB1,1,23.70300719,355.5451079,23:42:10.825896,-47:54:45.229680,-47.9125638,331.347,-65.2156,332.83138889,-41.31325,12.07,2457319.956,0.016,23.24895,0.0002,4.176,50.0,11.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C004356,J18442930+1324292 ,73058242,1,0.00191589236985,SB1,1,18.74147517,281.1221276,18:44:29.310624,13:24:29.457000,13.4081825,44.1551,7.58424,283.46872222,36.32888889,9.33,2457190.057,0.02,9.49169,0.00039,6.0,14.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C100187,J19414513-0208192 ,251373941,0,nan,SB1,1,19.69587423,295.4381134,19:41:45.147216,-02:08:19.271400,-2.1386865,36.8045,-12.1635,296.98969444,18.94880556,12.25,2457247.71,0.0063,2.326337,1.3e-05,2.976,33.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C042193,J16062479-3025501 ,94260207,1,0.000804937195696,SB1,1,16.10688889,241.60333333,16:06:24.80,-30:25:50.30,-30.43063889,345.325,15.9668,245.44180556,-9.38038889,12.54,2457147.545,0.026,9.22239,0.0002,5.928,38.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C005646,J06344185-0111105 ,37492666,1,0.000735621392024,SB1,1,6.57829251,98.67438758,06:34:41.85302,-01:11:10.55436,-1.1862651,212.079,-4.26539,99.52602778,-24.33916667,9.32,2457345.237,0.01,7.160632,7e-05,10.488,19.26,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C010311,J16112794+0645088 ,281187525,1,0.000562830598641,SB1,1,16.19108333,242.86625,16:11:27.90,06:45:08.80,6.75244444,19.1667,38.436,239.34261111,27.34977778,10.67,2456795.697,0.0056,8.069115,4.4e-05,2.6976,24.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C15400,J10443083-1945347,52130954,1,0.0011525837512,SB1,1,10.74188889,161.12833333,10:44:30.80,-19:45:34.90,-19.75969444,266.307,33.9335,170.76411111,-25.54777778,11.59,2457108.102,0.0029,0.9056894,2.2e-06,2.7264,22.51,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C036025,J16381748+0810104 ,276756285,1,0.000767963217367,SB1,1,16.63819444,249.57291667,16:38:17.50,08:10:10.40,8.16955556,24.5957,33.2497,246.50008333,29.95752778,11.76,2456797.357,0.012,2.356646,3.2e-05,3.288,16.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C002041,J17194744+0607483 ,459628442,1,0.00235086268154,SB1,1,17.32983333,259.9475,17:19:47.40,06:07:48.40,6.13011111,27.8486,23.1537,258.53555556,29.17022222,9.01,2456798.091,0.014,10.14806,0.00019,6.768,19.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C027510,J07173733+0144020,320658697,1,0.000668843957994,SB1,1,7.29369444,109.40541667,07:17:37.30,01:44:01.90,1.73386111,214.376,6.61566,110.74041667,-20.31908333,10.95,2457112.565,0.033,2.21975,6.8e-05,3.1056,7.98,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS32C10121,J23491523-3246175,380825087,1,0.00212540748616,SB1,1,23.82088889,357.31333333,23:49:15.20,-32:46:17.50,-32.77152778,6.43128,-75.4151,343.33202778,-28.74725,11.53,2456942.062,0.0025,3.5496987,7.2e-06,2.8992,34.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C022379,J06152641+1129356 ,167032388,1,0.00131748574877,SB1,1,6.25733584,93.8600376,06:15:26.409024,11:29:35.743560,11.4932621,198.603,-2.6118,93.86563889,-11.89425,10.77,2457336.493,0.017,10.40845,0.00022,4.368,30.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C016346,J20175300+1345269 ,50884365,1,0.00105313745525,SB1,1,20.29805356,304.4708034,20:17:52.992816,13:45:26.817480,13.7574493,55.4713,-12.1193,310.65802778,32.46019444,11.02,2457248.185,0.0025,1.5717169,4e-06,3.437,21.26,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS19C06681,J03095232-4519384,301022289,1,0.0012031441062,SB1,1,3.16452778,47.46791667,03:09:52.30,-45:19:38.40,-45.32733333,255.676,-57.062,22.04516667,-59.15241667,10.81,2456601.229,0.0061,2.385268,1.7e-05,2.63,16.3,78.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C017532,J17495498+0445485 ,324348859,1,0.000645238902398,SB1,1,17.8319402,267.479103,17:49:54.984720,04:45:48.672360,4.7635201,30.1546,15.8488,267.14980556,28.17786111,10.87,2457199.066,0.0036,1.395514,4.1e-06,2.7768,21.45,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C030007,J09462832-1412481 ,289736404,1,0.00294664048505,SB1,1,9.77452778,146.61791667,09:46:28.30,-14:12:48.40,-14.21344444,249.756,28.9948,154.17777778,-25.94058333,11.54,2456658.215,0.0077,4.031389,4.2e-05,3.9312,26.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C007751,J13590791-6031203 ,325421341,1,0.00057592392656,SB1,1,13.98553161,209.78297417,13:59:07.9138,-60:31:20.2465,-60.52229069,311.17,1.26224,233.18275,-44.54619444,9.57,2457486.555,0.0059,0.8569749,1.4e-05,2.467,7.72,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C079115,J20093444+0622109 ,366456362,1,0.000845865606723,SB1,1,20.15955885,302.3933828,20:09:34.411872,06:22:10.964640,6.3697124,47.8916,-14.191,306.26252778,25.82311111,12.59,2457288.95,0.011,1.849596,1.9e-05,4.15,24.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C002982,J05340547-0650172 ,388850491,0,nan,SB1,1,5.56818638,83.5227957,05:34:05.4709680,-06:50:17.142360,-6.8380951,210.246,-20.297,82.56063889,-30.11027778,8.52,2457343.897,0.0062,0.8824566,5e-06,2.916,7.94,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C006557,J19335266+0954335 ,135201096,1,0.000510740603632,SB1,1,19.56462967,293.469445,19:33:52.666800,09:54:33.626520,9.9093407,46.6225,-4.75826,297.28558333,31.15238889,9.6,2457249.579,0.097,23.002,0.0016,10.2,6.74,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C014050,J19221857+1518054 ,339185356,1,0.000570268798808,SB1,1,19.37182755,290.5774132,19:22:18.579168,15:18:05.5598400,15.3015444,50.0257,0.289261,295.10586111,36.96444444,10.71,2457245.156,0.0032,5.290442,1.6e-05,2.784,21.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C008944,J06134586-0009401 ,241986937,1,0.000339822227375,SB1,1,6.22940651,93.44109771,06:13:45.863450,-00:09:40.19544,-0.1611654,208.751,-8.44859,93.75430556,-23.55561111,10.04,2457350.112,0.002,1.0246639,2e-06,2.57,19.01,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C005608,J19053265-0029278,403561583,1,0.000710766310909,SB1,1,19.09240481,286.3860721,19:05:32.657304,-00:29:27.817080,-0.4910603,34.104,-3.36237,287.70630556,21.94666667,9.59,2457236.424,0.042,15.20441,0.00042,6.816,8.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C015620,J15492717-4925576 ,276262748,1,0.0006230916247,SB1,1,15.8242165,237.3632475,15:49:27.1794,-49:25:57.7283,-49.43270231,330.117,3.80809,246.44783333,-28.6275,10.23,2457571.233,0.014,1.825928,4.2e-05,2.825,8.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C041220,J16103034-6338338 ,298390447,1,0.000790782630867,SB1,1,16.17508819,242.62632292,16:10:30.3175,-63:38:33.7855,-63.64271819,322.991,-8.82226,254.13225,-41.70363889,10.51,2457481.995,0.012,3.6981,8.2e-05,3.4,26.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C038696,J06412897-4141164 ,148093701,1,0.00134580208942,SB1,1,6.69138889,100.37083333,06:41:29.00,-41:41:16.90,-41.68802778,250.656,-19.3976,108.17808333,-64.47425,12.06,2457378.245,0.016,5.629495,9.1e-05,4.5,29.0,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C008121,J06491422+0420133 ,256985579,1,0.000933256593858,SB1,1,6.82061981,102.30929708,06:49:14.23130,04:20:13.29612,4.3370267,208.821,1.48765,102.9575,-18.55027778,9.46,2457350.375,0.0068,1.3167918,6e-06,2.074,6.74,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS30C01997,J03343426-3301233,142977284,1,0.00280872780065,SB1,1,3.5761835,53.6427525,03:34:34.260600,-33:01:23.288160,-33.0231356,232.58,-54.4414,39.01627778,-50.22836111,9.31,2457280.777,0.0086,3.41075,2.9e-05,2.712,12.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C005399,J07000996+0900172,270805930,1,0.00161437897472,SB1,1,7.00277778,105.04166667,07:00:10.00,09:00:17.10,9.00475,205.877,6.01792,105.29336111,-13.63952778,9.32,2457058.231,0.022,6.82803,0.00015,3.7392,5.88,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C15646,J00071296+2654325,437732344,1,0.00257105086553,SB1,1,0.12026111,1.80391667,00:07:12.94,26:54:32.4,26.909,110.894,-34.9269,13.00055556,23.83244444,11.83,2456307.672,0.015,4.344712,4e-05,3.19,17.6,46.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C07674,J01494780+4312107,407420912,1,0.000795473368231,SB1,1,1.82994644,27.44919667,01:49:47.8072,43:12:10.774,43.20299278,134.09,-18.4008,41.90947222,29.63266667,11.2,2457331.536,0.011,12.064727,5.9e-05,7.37,19.9,36.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C13483,J02461242+3346296,77320223,1,0.000467120706825,SB1,1,2.77011944,41.55179167,02:46:12.43,33:46:29.70,33.77491667,148.685,-23.294,49.44783333,16.90241667,10.61,2454037.458,nan,8.595655,nan,nan,nan,16.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C20889,J02114705+3609400,184692429,1,0.00105642915001,SB1,1,2.19641111,32.94616667,02:11:47.08,36:09:34.80,36.15966667,140.593,-23.9413,43.25902778,21.5115,11.98,2454040.223,nan,5.6576636,nan,5.43,21.7,30.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C24694,J02500505+2547128,436873913,0,nan,SB1,1,2.83473444,42.52101667,02:50:05.044,25:47:12.60,25.78683333,153.852,-29.8671,47.78036111,9.03608333,12.0,2455198.929,0.0048,1.97792061,1.3e-06,1.92,16.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C25510,J01232412+3818338,186514178,1,0.00248439811599,SB1,1,1.38991917,20.8487875,01:23:23.709,38:18:30.54,38.30848333,129.796,-24.137,34.43730556,27.23588889,12.71,2455871.87,0.08,7.9523,0.0005,7.66,16.7,28.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C01197,J03161366+4044556,177995773,1,0.000642250193377,SB1,1,3.27046108,49.05691625,03:16:13.6599,40:44:55.485,40.74874583,150.425,-14.2681,57.67913889,21.79297222,10.91,2456933.693,0.0081,10.618814,4.4e-05,4.7,34.4,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C04603,J03335788+3452116,90671647,1,0.0018902169552,SB1,1,3.56608056,53.49120833,03:33:57.89,34:52:11.7,34.86991667,156.91,-17.0651,59.61386111,15.20205556,9.5,2455917.98,0.05,17.2798,0.0006,7.19,8.4,12.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C000694,J06243870+2107326 ,430049349,0,nan,SB1,1,6.41075056,96.16125833,06:24:38.702,21:07:32.67,21.12574167,191.141,3.87113,95.74994444,-2.19066667,10.21,2457416.78,0.015,2.4701125,8e-06,3.35,5.5,18.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C006437_NEI,J06240727+2808529,84212416,0,nan,SB1,1,6.40201944,96.03029167,06:24:07.27,28:08:52.9,28.14802778,184.822,6.99592,95.33383333,4.82033333,13.45,2457698.898,0.021,1.1523967,1.1e-05,3.25,55.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C012726,J06081275+2325544 ,45177865,1,0.000553105017661,SB1,1,6.13688056,92.05320833,06:08:12.77,23:25:54.4,23.43177778,187.304,1.61726,91.88383333,-0.00591667,9.29,2456626.553,0.0072,9.337803,3.4e-05,6.29,21.4,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C014553,J06230737+4142443 ,197061967,1,0.000793534784556,SB1,1,6.38538056,95.78070833,06:23:07.37,41:42:44.3,41.71230556,172.368,12.7992,94.54388889,18.36413889,11.19,2455962.83,0.02,8.3691,0.0001,6.76,12.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C014792,J05150451+4210149 ,368118204,1,0.000932115066676,SB1,1,5.25125278,78.76879167,05:15:04.51,42:10:14.8,42.17077778,165.546,2.11352,81.21441667,19.07341667,10.42,2456654.062,0.0058,8.474906,3.3e-05,2.19,15.4,16.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C015398,J06243088+2619061 ,84319031,1,0.00125824447671,SB1,1,6.40866944,96.13004167,06:24:31.21,26:19:03.8,26.31772222,186.502,6.23921,95.50013889,2.99538889,11.85,2455956.567,0.004,1.634464,6e-06,2.13,24.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C018445,J06531790+4258139,191965113,1,0.000585986107505,SB1,1,6.88831111,103.32466667,06:53:17.92,42:58:13.9,42.97052778,173.396,18.427,100.33872222,20.00827778,11.33,2456593.588,0.01,16.98106,0.00011,5.52,61.6,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C020587,J06101358+3145499 ,97667368,1,0.000873465291242,SB1,1,6.17044167,92.556625,06:10:13.59,31:45:49.9,31.76386111,180.193,6.01011,92.19677778,8.34405556,10.85,2456617.028,0.0077,18.756114,8.9e-05,4.63,26.4,26.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C020706,J05252856+2618371 ,367088979,1,0.000708311810113,SB1,1,5.4246,81.369,05:25:28.56,26:18:37.2,26.31033333,179.809,-5.17287,82.25747222,3.10272222,11.19,2456657.264,0.0046,8.138828,2.9e-05,3.99,32.6,34.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C020923,J05111088+3521274 ,367250049,1,0.000748900869087,SB1,1,5.18635833,77.795375,05:11:10.89,35:21:27.6,35.35766667,170.618,-2.49996,79.83436111,12.34808333,7.84,2455963.899,0.003,8.31373,2e-05,4.75,6.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C021610,J06023854+2713254 ,79681126,1,0.00102438138702,SB1,1,6.04404833,90.660725,06:02:38.574,27:13:25.33,27.22370278,183.378,2.37106,90.58880556,3.78575,11.77,2456628.282,0.015,15.16089,0.00017,9.07,32.5,11.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C025875,J05031145+4147090 ,121966220,1,0.00096636546119,SB1,1,5.05318028,75.79770417,05:03:11.449,41:47:08.95,41.78581944,164.538,0.110766,78.85111111,18.89463889,11.22,2456657.376,0.035,6.7169,0.00014,6.38,8.8,14.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C027710,J05035920+3755545 ,122035569,1,0.00104162739194,SB1,1,5.06643889,75.99658333,05:03:59.18,37:55:54.6,37.93183333,167.69,-2.11394,78.60136111,15.04502778,11.17,2456653.76,0.0054,5.47913,1.7e-05,2.5,26.7,39.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C029125,J05444689+4011028 ,426389397,1,0.000572230448072,SB1,1,5.74635833,86.195375,05:44:46.89,40:11:03.0,40.18416667,170.283,5.69573,86.96483333,16.78494444,11.77,2456656.634,0.0061,3.509363,1.1e-05,4.92,30.1,55.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C034715,J06410087+2835175 ,284402006,1,0.0006833106189,SB1,1,6.68343611,100.25154167,06:41:00.37,28:35:24.8,28.59022222,186.078,10.5241,99.03191667,5.47177778,12.33,2455958.65,0.03,6.5855,0.0002,5.64,26.5,31.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C035187,J06012193+3737039 ,174757717,1,0.00162069056819,SB1,1,6.02276389,90.34145833,06:01:21.95,37:37:04.0,37.61777778,174.141,7.21141,90.27897222,14.17880556,9.66,2455958.541,0.005,8.63987,4e-05,2.18,8.2,21.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C039350,J06292094+2627493 ,84907995,1,0.00118630261194,SB1,1,6.48912222,97.33683333,06:29:20.84,26:27:51.7,26.46436111,186.864,7.26905,96.57469444,3.19236111,11.61,2455957.43,0.02,7.2379,0.0001,6.32,30.3,43.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C042865,J05305561+3913594 ,66948869,1,0.000768270311233,SB1,1,5.51544722,82.73170833,05:30:55.61,39:13:59.5,39.23319444,169.67,2.93362,84.1505,15.94136111,10.31,2456600.327,0.005,12.222682,4e-05,3.79,15.8,33.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C12129,J07191425+2525307,458377744,1,0.00147971703369,SB1,1,7.32045556,109.80683333,07:19:13.64,25:25:21.1,25.42252778,192.598,17.0362,107.84944444,3.20225,11.04,2455972.87,0.01,7.45634,8e-05,4.5,19.2,14.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C15710,J07183642+2539227,367504416,1,0.000725489348633,SB1,1,7.3101195,109.6517925,07:18:36.4302,25:39:22.654,25.65629278,192.316,16.9963,107.67908333,3.41508333,9.75,2456710.641,0.042,10.66341,0.00023,8.31,6.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C19062,J07172365+3018239,371165722,1,0.00109123393706,SB1,1,7.28989167,109.348375,07:17:23.61,30:18:11.2,30.30311111,187.682,18.4764,106.78875,7.98455556,11.81,2455966.89,0.02,2.25024,4e-05,3.03,9.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C19814,J07361262+3957399,467876532,1,0.00126580885735,SB1,1,7.60350833,114.052625,07:36:12.63,39:57:39.8,39.96105556,179.11,25.1685,109.18883333,18.11061111,11.1,2455965.024,0.004,1.23267,5e-06,1.61,11.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C22616,J07122239+2840531,101634962,1,0.00105691257929,SB1,1,7.20597222,108.08958333,07:12:21.50,28:40:42.8,28.67855556,188.842,16.8579,105.90436111,6.23255556,11.56,2455965.064,0.008,3.31817,3e-05,4.37,38.6,50.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C05566,J09550369+3603494,21499327,1,0.00152293520328,SB1,1,9.91769167,148.765375,09:55:03.690,36:03:49.61,36.06378056,188.192,51.7323,138.16538889,21.92369444,11.8,2456687.304,0.0058,7.391758,3e-05,4.67,32.3,27.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C10526,J09445089+4115508,17206122,1,0.000593626007747,SB1,1,9.74747222,146.21208333,09:44:50.90,41:15:50.9,41.26413889,180.174,49.4628,134.04613889,26.02913889,11.06,2456692.653,0.004,4.4536963,1e-05,3.01,24.5,50.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C12103,J10410904+2949589,85244881,1,0.00046753519463,SB1,1,10.68584722,160.28770833,10:41:09.05,29:49:59.0,29.83305556,199.747,61.3371,150.27180556,19.879,10.42,2456692.492,0.0037,3.3677074,7.5e-06,2.43,17.3,54.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC07C04823,J11414706+2539278,138819130,1,0.00114378967118,SB1,1,11.69642139,175.44632083,11:41:47.117,25:39:27.75,25.65770833,214.382,74.3454,165.171,21.64147222,12.27,2456028.39,0.06,3.5926,0.0002,4.41,7.0,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C00972,J14004128+2403327,28170718,0,nan,SB1,1,14.01146944,210.17204167,14:00:41.29,24:03:31.3,24.05869444,25.6578,74.1013,198.15780556,33.82005556,11.4,2456075.84,0.02,6.287677,0.0001,3.9,20.4,13.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C01732,J13212448+3243093,330801302,1,0.000539192511754,SB1,1,13.3568,200.352,13:21:24.48,32:43:09.3,32.71925,75.4814,81.4358,183.8765,37.75680556,10.07,2456067.786,0.015,5.4891,0.0001,6.32,8.2,18.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C05394,J13145828+2807077,359188252,1,0.0030634692431,SB1,1,13.24952222,198.74283333,13:14:58.28,28:07:07.7,28.11880556,45.0469,84.6946,184.96372222,33.03416667,12.4,2456401.012,4e-05,8.046713,3.5e-05,2.82,43.1,37.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C10921,J12501852+2609340,356710041,1,0.000253478132937,SB1,1,12.83848067,192.57721,12:50:18.5304,26:09:34.287,26.15952417,288.271,88.999,180.25858333,28.83166667,9.64,2457527.544,0.063,71.9649,0.003,10.87,25.3,5.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C04522,J13013939+2308307,149566964,1,0.000579194753722,SB1,1,13.02760833,195.414125,13:01:39.39,23:08:30.7,23.14186111,333.605,85.3917,184.38069444,27.24511111,10.46,2456066.49,0.01,4.81361,4e-05,3.58,26.7,32.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C06498,J15225539+4245319,116380226,1,0.00146185268609,SB1,1,15.38205222,230.73078333,15:22:55.388,42:45:31.87,42.75885278,69.9559,55.6288,208.41669444,58.1025,11.66,2456497.968,0.015,7.661334,9e-05,5.76,23.0,16.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C14608,J15011225+3703581,262879343,1,0.00377617296799,SB1,1,15.02006917,225.3010375,15:01:12.249,37:03:58.25,37.06618056,61.116,60.9466,206.56497222,51.13383333,11.75,2456499.003,0.023,5.238392,0.0001,2.95,8.7,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C007129,J19042686+1926138 ,282661617,1,0.000708465162627,SB1,1,19.07413031,286.11195458,19:04:26.8691,19:26:13.783,19.43716194,51.7347,5.97661,290.52975,41.73497222,10.11,2456866.898,0.013,17.81755,0.00015,5.72,14.7,36.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C011211,J19033548+2512401 ,115396681,1,0.000901902256446,SB1,1,19.05985539,285.89783083,19:03:35.4794,25:12:40.240,25.21117778,56.8637,8.71672,291.50780556,47.47038889,8.97,2457536.393,0.022,44.04065,0.00039,9.72,23.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C014718,J19374067+2351410 ,376067182,1,0.000676993303877,SB1,1,19.62796267,294.41944,19:37:40.6656,23:51:40.994,23.86138722,59.2715,1.22355,302.08358333,44.61827778,10.73,2456872.627,0.0027,3.1776271,5.1e-06,2.28,30.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C041226,J18404915+3433344 ,68271160,1,0.00129513788244,SB1,1,18.68031892,280.20478375,18:40:49.1481,34:33:34.559,34.55959972,63.5809,17.0143,285.73125,57.44291667,10.33,2454264.948,0.0092,19.228873,0.00011,5.89,12.76,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C045649,J20334482+2723196 ,298008052,1,0.000820113942826,SB1,1,20.56245111,308.43676667,20:33:44.824,27:23:19.65,27.38879167,69.0408,-7.55039,320.49338889,44.32411111,12.35,2456969.595,0.012,4.363021,2.9e-05,6.0,41.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C047237,J22161218+2255012 ,279746641,1,0.00213630568316,SB1,1,22.27005133,334.05077,22:16:12.1848,22:55:01.220,22.91700556,82.3462,-27.4658,345.45488889,31.17033333,9.79,2456966.356,0.004,4.800092,1.2e-05,4.14,24.3,34.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C05351,J23385310+2947445,186853940,1,0.001683789416,SB1,1,23.64806667,354.721,23:38:53.04,29:47:38.70,29.79408333,104.66,-30.4905,8.19155556,29.18575,12.45,2455842.68,0.05,7.1008,0.0005,3.36,27.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C22465,J00010900+2903093,117930511,1,0.00124963254062,SB1,1,0.01916389,0.28745833,00:01:08.99,29:03:09.30,29.05258333,109.887,-32.5421,12.71172222,26.34633333,11.4,2455850.47,0.03,9.7999,0.0002,6.94,24.8,23.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC16C002876,J00021000+4748036 ,259260957,1,0.00141417829161,SB1,1,0.03610975,0.54164625,00:02:09.9951,47:48:03.650,47.80101389,114.43,-14.2557,24.10355556,42.62211111,11.02,2457310.196,0.059,18.24672,0.0011,8.31,11.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC16C011369,J23592973+4440312 ,177644756,1,0.00147893256708,SB1,1,23.99159425,359.87391375,23:59:29.7393,44:40:31.151,44.67531972,113.302,-17.223,21.36922222,40.21769444,10.59,2457319.365,0.012,11.35987,0.00021,5.41,4.7,14.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC16C014381,J00110499+6342500 ,83222019,1,0.000531286306074,SB1,1,0.18472,2.7708,00:11:04.992,63:42:50.14,63.71392778,118.482,1.19141,40.38713889,54.49783333,11.33,2457323.463,0.029,5.8189,0.0002,5.89,15.5,26.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C027719,J03460206+5526593 ,317681251,0,nan,SB1,1,3.76723889,56.50858333,03:46:02.060,55:26:59.43,55.44984167,145.978,0.592695,67.66075,34.57819444,11.58,2457703.665,0.0087,3.872069,3.2e-05,4.2,25.6,30.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C05018,J11033660+4844273,318357083,1,0.000560915532827,SB1,1,11.06016458,165.90246875,11:03:36.5925,48:44:27.287,48.74091306,159.637,59.9885,145.08777778,38.74161111,10.62,2457139.618,0.019,3.243756,5.9e-05,3.34,13.7,16.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C05718,J10212694+4752147,150251466,1,0.000373361923408,SB1,1,10.35748623,155.36229342,10:21:26.95042,47:52:14.6640,47.87074,167.305,54.2751,137.86719444,34.69438889,8.82,2457142.166,0.021,12.38818,0.00026,6.2,17.5,11.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C07707,J10271432+4642530,393854605,1,0.000678513072739,SB1,1,10.45397838,156.80967567,10:27:14.32216,46:42:53.1680,46.71476889,168.534,55.6175,139.55236111,34.08927778,8.99,2457140.837,0.14,14.9161,0.0026,6.49,7.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C22262,J09450085+6847062,142441910,1,0.000586962031872,SB1,1,9.75024269,146.25364042,09:45:00.8737,68:47:06.278,68.78507722,143.089,40.2662,118.45338889,50.836,9.65,2457140.967,0.013,2.879757,4.3e-05,3.19,20.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C22596,J09451903+6544277,86385104,1,0.00259265425882,SB1,1,9.75528333,146.32925,09:45:19.020,65:44:27.71,65.74103056,146.532,41.8578,120.88608333,48.23275,11.4,2457160.773,0.029,2.323134,6.9e-05,3.36,19.4,37.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C08994,J13381097+5620250,141814272,1,0.00132769438427,SB1,1,13.63637944,204.54569167,13:38:10.966,56:20:24.95,56.34026389,110.11,59.6092,166.62938889,58.78722222,11.4,2457487.525,0.026,16.65951,0.00044,5.56,19.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C11486,J13232177+5049363,165453878,1,0.00155521880912,SB1,1,13.38937861,200.84067917,13:23:21.763,50:49:36.32,50.82675556,110.704,65.5368,170.17938889,53.19319444,11.57,2457485.939,0.0076,2.70761,1.9e-05,3.15,29.8,26.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C13259,J13310903+4502216,288434140,1,0.00104791001955,SB1,1,13.51917556,202.78763333,13:31:09.032,45:02:21.64,45.03934444,101.625,70.4102,177.33163889,49.29427778,12.33,2457503.578,0.042,2.710148,9.4e-05,4.32,17.9,27.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C15600,J12462472+5626141,150326668,1,0.00355559255748,SB1,1,12.77353389,191.60300833,12:46:24.722,56:26:14.22,56.43728333,124.35,60.6771,157.03888889,53.97408333,12.12,2457493.77,0.013,2.957751,3.5e-05,3.84,31.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC23C006426,J18465276+6453322 ,233569141,1,0.00159257472763,SB1,1,18.78132247,281.71983708,18:46:52.7609,64:53:32.205,64.89227917,95.0556,24.8605,346.30730556,84.91047222,9.72,2457506.903,0.02,16.46661,0.003,9.81,14.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C002512,J21522094+5838322 ,331353877,1,0.000860418521287,SB1,1,21.87248361,328.08725417,21:52:20.941,58:38:32.26,58.64229444,101.391,3.47413,11.17811111,63.23911111,10.25,2457614.7,0.025,17.8200076,3.5e-07,11.5,7.0,14.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C010630,J21054829+6749053 ,387901176,1,0.00203837329939,SB1,1,21.09674336,316.45115042,21:05:48.2761,67:49:05.393,67.81816472,104.047,13.6701,25.35694444,72.37322222,10.85,2457613.31,0.042,3.71386,0.0018,3.69,7.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C016496,J21090306+6258493 ,376023383,1,0.000795282725955,SB1,1,21.1508475,317.2627125,21:09:03.0510,62:58:49.327,62.98036861,100.543,10.2398,12.09444444,70.04741667,9.51,2457605.675,0.01,8.763080971,4.4e-08,13.43,12.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C026840,J22394914+5259563 ,427063387,1,0.000702230711581,SB1,1,22.66365461,339.95481917,22:39:49.1566,52:59:56.375,52.99899306,103.776,-4.90674,12.79652778,54.5655,10.82,2457637.67,0.025,3.680029801,3.9e-08,5.52,13.8,40.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C21110,J01015110+3142548,174310085,1,0.00032653616398,SB1,1,1.03086389,15.46295833,01:01:51.11,31:42:54.7,31.71519444,125.518,-31.1042,26.96933333,23.08530556,11.1,2456308.983,0.008,3.652012,2e-05,4.34,12.9,16.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C22394,J23153355+2326376,436520557,1,0.00117869969673,SB1,1,23.25932222,348.88983333,23:15:33.56,23:26:37.6,23.44377778,96.0847,-34.3809,359.74888889,25.80705556,11.56,2456307.65,0.02,9.13131,0.00012,6.8,25.9,18.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C07386,J02091055+4024072,184679932,1,0.0035240641128,SB1,1,2.15293056,32.29395833,02:09:10.55,40:24:07.30,40.40202778,138.584,-20.0951,44.43247222,25.64713889,9.75,2454036.764,nan,2.17002579,nan,3.65,3.7,17.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C10322,J01202417+3634277,186486215,1,0.00139231475085,SB1,1,1.33986389,20.09795833,01:20:23.51,36:34:24.90,36.57358333,129.393,-25.9347,33.02311111,25.90713889,12.55,2454034.857,nan,1.952596,nan,2.95,19.6,28.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C16040,J01285668+3551533,44631965,1,0.00181864458986,SB1,1,1.48222778,22.23341667,01:28:56.02,35:51:47.00,35.86305556,131.406,-26.391,34.43805556,24.55266667,12.03,2454035.359,nan,3.5684647,nan,2.83,10.6,18.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C24957,J02393508+4258197,396615018,1,0.00130609494735,SB1,1,2.65970833,39.895625,02:39:34.95,42:58:19.50,42.97208333,143.134,-15.6174,51.34072222,26.02216667,11.62,2454035.343,nan,1.631148,nan,2.62,18.1,32.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C15385,J03093252+4252387,192587088,1,0.000475333400346,SB1,1,3.15903428,47.38551417,03:09:32.5234,42:52:38.790,42.87744167,148.176,-13.1238,57.04913889,24.19011111,10.9,2455898.67,0.01,2.40589,2e-05,3.37,14.5,25.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C001204,J05431875+3013242 ,116671525,1,0.000581609310941,SB1,1,5.72169167,85.825375,05:43:18.09,30:13:19.7,30.22213889,178.64,0.243134,86.36775,6.83547222,11.4,2454038.006,nan,5.1791171,nan,2.11,15.9,44.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C005197,J05411098+2632363 ,75500594,1,0.000976459662119,SB1,1,5.68625,85.29375,05:41:10.50,26:32:30.5,26.54180556,181.522,-2.09368,85.78422222,3.17136111,11.08,2455962.41,0.01,7.30511,8e-05,4.4,16.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C006134,J06260881+2900031 ,84541788,1,0.000945888932138,SB1,1,6.43578889,96.53683333,06:26:08.84,29:00:03.0,29.00083333,184.258,7.77879,95.74266667,5.69175,12.79,2456646.86,0.0097,37.30602,0.00017,4.7,50.0,8.6,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C030032,J06012508+3211145 ,353575144,1,0.000805334101984,SB1,1,6.02363333,90.3545,06:01:25.08,32:11:14.6,32.18738889,178.916,4.57767,90.30355556,8.74847222,9.76,2456630.198,0.016,15.10774,0.00014,11.35,8.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C00624,J23415510+3438512,432338897,1,0.00102617823314,SB1,1,23.69864167,355.479625,23:41:55.11,34:38:51.4,34.64761111,107.055,-26.0717,11.48711111,33.18913889,11.25,2456273.724,0.005,1.683308,6e-06,2.13,13.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C04861,J13290019+4803256,165470014,1,0.00172966735605,SB1,1,13.48338767,202.250815,13:29:00.1956,48:03:25.513,48.05708694,106.134,67.8275,174.12436111,51.54605556,10.62,2457485.672,0.033,9.4762,0.00021,4.45,9.1,30.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C17112,J23244339+3621437,387395321,1,0.00172378504274,SB1,1,23.41205227,351.180784,23:24:43.38816,36:21:43.8212,36.36217256,104.033,-23.3069,8.75569444,36.3755,7.02,2457325.465,0.024,2.547696,2.4e-05,4.77,8.7,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C12362,J02104953+3346161,63588946,1,0.00261233664459,SB1,1,2.18042833,32.706425,02:10:49.542,33:46:16.01,33.77111389,141.274,-26.2572,42.15383333,19.35016667,12.34,2457331.886,0.0084,12.720589,5.4e-05,5.12,32.1,22.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C11210,J12385366+3156597,376606423,1,0.00177314289818,SB1,1,12.64823889,189.72358333,12:38:53.66,31:56:59.8,31.94994444,151.674,84.4608,174.603,32.85511111,11.01,2456392.84,0.014,11.27998,0.00014,3.67,19.0,24.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C002503,J19095949+2901508 ,407131841,1,0.00065236865495,SB1,1,19.1665275,287.4979125,19:09:59.499,29:01:50.82,29.03078333,60.9705,9.11119,294.68166667,50.98141667,11.81,2456855.413,0.012,11.329703,9e-05,4.42,18.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C010443,J19302015+2849056,112857508,1,0.000750355022285,SB1,1,19.50535528,292.58032917,19:30:19.279,28:48:43.12,28.81197778,62.8206,5.05348,301.42819444,49.81680556,10.5,2455803.74,0.01,6.76287,9e-05,4.74,12.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C023117,J18363980+2714102 ,322606029,1,0.000882139562841,SB1,1,18.61105683,279.1658525,18:36:39.8046,27:14:10.160,27.23615556,56.1812,15.05,282.80194444,50.26891667,10.55,2456918.34,0.016,5.250288,5.5e-05,6.3,15.69,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C019715,J21553091+3525310 ,357172339,1,0.00119008418183,SB1,1,21.92524722,328.87870833,21:55:30.89,35:25:27.40,35.42427778,87.0847,-14.9253,347.40591667,44.37327778,11.8,2454261.875,nan,2.07,nan,2.34,14.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C024065,J22103126+5716567 ,329277372,1,0.000591637686491,SB1,1,22.17535333,332.6303,22:10:31.272,57:16:56.60,57.28238889,102.498,0.938725,12.53141667,60.54705556,11.18,2457630.805,0.026,2.887904517,3.1e-07,3.84,22.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C04885,J00133355+2827340,437743252,1,0.000594027352287,SB1,1,0.22598333,3.38975,00:13:33.54,28:27:33.90,28.45941667,112.922,-33.675,15.12733333,24.61608333,11.0,2455840.14,0.02,8.1487,0.002,3.54,14.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C012220,J05491055+3059488 ,239837052,1,0.000895406127876,SB1,1,5.81952222,87.29283333,05:49:10.28,30:59:51.4,30.99761111,178.634,1.72514,87.65922222,7.58030556,11.91,2455954.735,0.009,1.45042,1e-05,2.39,8.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC07C09242,J10550357+2930421,138756003,1,0.00196984614324,SB1,1,10.91766028,163.76490417,10:55:03.577,29:30:42.39,29.511775,200.71,64.3434,153.35827778,20.80402778,11.92,2457192.116,0.064,1.352813,3.5e-05,4.65,10.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C13640,J12465673+2546544,199459284,1,0.00371594320431,SB1,1,12.78243056,191.73645833,12:46:56.75,25:46:53.7,25.78158333,265.935,88.3194,179.67755556,28.15827778,11.7,2456069.09,0.07,9.5466,0.0003,4.45,34.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C10921,J15381385+2757360,445882146,0,nan,SB1,1,15.63718611,234.55779167,15:38:13.870,27:57:36.33,27.96009167,44.1519,53.201,222.76544444,45.75883333,12.43,2456539.704,0.0055,3.752345,1.5e-05,2.25,36.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C01236,J17021777+3623219,82550215,1,0.000603243191994,SB1,1,17.03827067,255.57406,17:02:17.7744,36:23:22.014,36.38944833,59.6259,36.7952,247.29452778,58.69691667,9.78,2456804.039,0.01,19.51021,0.0002,4.8,10.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C27229,J18224653+3150495,23541457,1,0.000977393548609,SB1,1,18.37959167,275.693875,18:22:46.53,31:50:49.50,31.84708333,59.4903,19.5667,278.47461111,55.119,12.29,2454155.159,nan,1.48,nan,3.66,17.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C040613,J22074215+2510406 ,26691445,1,0.00127088967835,SB1,1,22.12837136,331.92557042,22:07:42.1369,25:10:40.600,25.17794444,82.274,-24.487,344.49413889,34.03786111,10.81,2456968.017,0.029,6.13828,9.4e-05,5.14,9.39,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C04887,J23324290+3533201,200654500,1,0.00189774130624,SB1,1,23.54524722,353.17870833,23:32:42.89,35:33:20.10,35.55558333,105.391,-24.6204,10.01475,34.886,10.4,2455838.98,0.01,3.86953,5e-05,6.13,10.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C002842,J02553136+4722358 ,238742795,1,0.00082617628943,SB1,1,2.92537986,43.88069792,02:55:31.3675,47:22:35.845,47.37662361,143.716,-10.4256,55.98952778,29.23477778,8.74,2457440.459,0.0037,1.3993975,6.4e-06,3.18,13.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C014702_NEI,J02283049+5239175,410620593,1,0.000473368978015,SB1,1,2.47514111,37.12711667,02:28:30.508,52:39:17.60,52.65488889,137.495,-7.45042,53.43880556,35.71480556,12.57,2457674.92,0.018,1.917514,3.8e-05,2.93,7.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C12499,J09254767+4927150,457139088,1,0.000653496636677,SB1,1,9.42990639,141.44859583,09:25:47.663,49:27:15.04,49.45417778,168.889,45.0198,127.02763889,32.41394444,11.47,2457150.68,0.041,3.325584,0.00013,2.28,22.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C010470,J06300915+2912229 ,86360737,1,0.000569453452294,SB1,1,6.50254341,97.5381512,06:30:09.1562880,29:12:22.946040,29.2063739,184.467,8.6533,96.61091667,5.93991667,11.48,2457345.027,0.017,5.067491,4.5e-05,5.91,6.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C010150,J05353918+2557248 ,74555130,1,0.000991431561229,SB1,1,5.59421389,83.91320833,05:35:39.17,25:57:24.7,25.95686111,181.357,-3.4531,84.52338889,2.63322222,10.43,2456597.543,0.009,23.531084,8e-05,6.03,14.7,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C00357,J07192705+2122458,184815388,1,0.0021808737629,SB1,1,7.32418333,109.86275,07:19:27.06,21:22:45.8,21.37938889,196.495,15.5019,108.44644444,-0.79694444,10.6,2455973.128,0.015,5.70153,6e-05,2.59,15.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C04573,J08045170+2749226,126232983,1,0.000484548578304,SB1,1,8.081025,121.215375,08:04:51.69,27:49:22.6,27.82294444,193.97,27.4322,117.52311111,7.31736111,10.56,2455965.53,0.02,4.53442,8e-05,4.37,6.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C27628,J07025861+4203373,192201543,1,0.00169706009625,SB1,1,7.04965556,105.74483333,07:02:58.76,42:03:37.9,42.06052778,174.939,19.7996,102.32458333,19.29252778,11.55,2455968.09,0.02,8.1747,0.0001,6.09,16.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C00956,J23381395+3250202,369615642,1,0.000483346339498,SB1,1,23.63720875,354.55813125,23:38:13.9515,32:50:20.269,32.83896361,105.618,-27.5597,9.67538889,31.95325,9.16,2456273.992,0.001,0.627916,6e-06,1.93,7.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C16453,J00500095+3959471,283390331,1,0.000370666,SB1,1,0.83361111,12.50416667,00:50:01.00,39:59:47.10,39.99641667,122.636,-22.8745,28.60413889,31.58241667,11.04,2457318.179,0.0067,1.7801316,8.7e-06,3.5,11.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C00829,J01285896+3915512,189397763,1,0.00145601047237,SB1,1,1.48304708,22.24570625,01:28:58.9695,39:15:51.138,39.264205,130.818,-23.0319,36.00147222,27.65066667,10.04,2457335.72,0.0041,12.768666,2.9e-05,6.23,21.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C05249,J04105371+3700165,347130362,1,0.000845881800755,SB1,1,4.18158861,62.72382917,04:10:53.7190,37:00:16.722,37.004645,161.329,-10.5848,67.66141667,15.65686111,10.8,2455962.36,0.01,11.594,0.0001,4.84,15.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C040426,J05332474+3811269 ,67186251,1,0.00077748558619,SB1,1,5.55686972,83.35304583,05:33:24.731,38:11:27.15,38.190875,170.809,2.77181,84.59875,14.87613889,11.45,2456645.657,0.003,1.1492948,7e-06,2.54,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C05522,J10182359+3152234,67391741,1,0.000675110417386,SB1,1,10.30655278,154.59829167,10:18:23.59,31:52:23.3,31.87313889,195.423,56.5352,144.64458333,19.85030556,10.8,2455982.388,0.015,1.36961,2e-05,1.57,2.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC07C05130,J12255243+3035007,82332255,1,0.000474334679677,SB1,1,12.43122842,186.46842625,12:25:52.4223,30:35:00.724,30.58353444,179.732,83.4239,172.44805556,30.35708333,10.27,2456375.34,0.02,5.026184,7e-05,2.57,3.56,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C18208,J18071076+3337304,22513851,1,0.00117350744112,SB1,1,18.11965833,271.794875,18:07:10.770,33:37:30.59,33.62516389,60.1311,23.249,272.74822222,57.04733333,11.96,2456795.585,0.02,18.82429,0.00025,3.96,21.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C000878,J19001475+2305313 ,278496836,1,0.000961589362689,SB1,1,19.0041,285.0615,19:00:14.76,23:05:31.30,23.09202778,54.5988,8.47541,289.93788889,45.49430556,10.8,2455800.297,0.005,1.549745,9e-06,1.96,18.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C019545,J21335610+3120060 ,160809937,1,0.00123047040525,SB1,1,21.56558294,323.48374417,21:33:56.0986,31:20:06.141,31.33503917,80.7898,-14.9405,339.29536111,42.78911111,10.88,2456966.401,0.027,19.81282,0.00036,6.33,15.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C047714,J22194462+3112458 ,431124333,1,0.000519071182203,SB1,1,22.32906389,334.93595833,22:19:44.63,31:12:45.90,31.21275,88.572,-21.354,350.74225,38.28502778,11.2,2454260.201,nan,1.88,nan,2.71,26.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C008394,J01143961+5439308,331860062,1,0.00055120666051,SB1,1,1.24433892,18.66508375,01:14:39.6201,54:39:30.822,54.65856167,126.32,-8.06035,42.05069444,42.43627778,9.95,2457439.07,0.018,6.60062,0.00013,4.6,13.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC07C05347,J12004825+4221563,141179247,1,0.000627072358502,SB1,1,12.01340172,180.20102583,12:00:48.2462,42:21:56.437,42.36567694,153.788,71.5974,160.22308333,38.26397222,10.72,2456031.39,0.02,7.2975,0.0002,4.94,8.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C20625,J18080113+3642042,75938206,1,0.000581197920091,SB1,1,18.13364894,272.00473417,18:08:01.1362,36:42:04.098,36.70113833,63.3898,24.0098,273.22719444,60.11797222,9.31,2456800.843,0.015,15.73284,0.0002,3.69,5.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C026025,J05074026+2907362,69524367,1,0.000425994944855,SB1,1,5.12784722,76.91770833,05:07:40.25,29:07:36.2,29.12672222,175.217,-6.78547,78.52775,6.20694444,10.9,2455961.74,0.01,5.56907,7e-05,5.12,8.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C08028,J17372089+3547568,18178958,1,0.00223892863491,SB1,1,17.62246944,264.33704167,17:37:20.89,35:47:56.80,35.79911111,60.5934,29.7382,261.04397222,59.06247222,7.57,2455852.451,0.001,4.924206,5e-06,2.91,8.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C035242,J21164523+1921368 ,85998512,1,0.000401102649298,SB1,1,21.27922886,319.18843292,21:16:45.2239,19:21:36.792,19.36022,68.8168,-20.2594,328.71697222,33.32769444,9.43,2455822.127,0.006,4.39785,2e-05,1.99,8.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C051218,J15215399-5500206 ,46214008,1,0.00075538857794,SB1,1,15.36500111,230.47501667,15:21:54.004,-55:00:20.66,-55.00573889,323.432,1.76249,243.49019444,-35.14502778,11.99,2457482.363,0.0056,1.697326,1.8e-05,1.74,16.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C040144,J11262196-5504193 ,451483379,1,0.000877830736922,SB1,1,11.43943392,171.59150875,11:26:21.9621,-55:04:19.429,-55.07206361,290.883,5.79711,203.75797222,-51.76897222,10.94,2457770.521,0.06,22.1291,0.0015,9.888,32.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C055455,J13404683-5510186,289986147,1,0.000748491222619,SB1,1,13.6796755,205.1951325,13:40:46.8318,-55:10:18.6604,-55.17185011,309.993,7.02195,226.76197222,-41.02758333,11.7,2457482.878,0.0085,0.806794,1.4e-05,1.886,16.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C003044,J13412185-3054549 ,101967594,1,0.0015346883063,SB1,1,13.68941667,205.34125,13:41:21.90,-30:54:55.00,-30.91527778,315.391,30.7457,214.91777778,-18.98441667,9.32,2457134.898,0.012,15.05022,0.00017,4.2,10.8,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C08647,J13140731+2521318,445074203,0,nan,SB1,1,13.23536833,198.530525,13:14:07.326,25:21:31.92,25.35886667,15.0212,84.6153,186.20319444,30.47627778,12.16,2457545.815,0.021,4.369555,3.1e-05,2.64,18.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C013160,J06451549+6129323,55655482,1,0.00270429411501,SB1,1,6.75430325,101.31454875,06:45:15.4917,61:29:32.390,61.49233056,154.127,22.9075,96.85494444,38.322,9.76,2457806.344,0.016,3.959844,6.7e-05,2.3,6.1,31.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C009596,J05042141+5357564 ,252403752,1,0.000912108736832,SB1,1,5.07261611,76.08924167,05:04:21.4180,53:57:56.47,53.96568611,154.932,7.63851,80.50480556,30.98397222,10.81,2455985.859,0.034,15.88731,0.00067,6.4,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C008106,J08472818+4627520 ,117921039,1,0.000686412824746,SB1,1,8.79116222,131.86743333,08:47:28.184,46:27:51.98,46.46443889,173.642,38.891,121.20308333,27.45730556,11.21,2457823.631,0.04,15.46458,0.00042,7.9,29.9,26.5,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C036570,J06045264+3030314 ,400206795,1,0.00139961192403,SB1,1,6.08128694,91.21930417,06:04:52.633,30:30:31.53,30.50875833,180.747,4.40362,91.05852778,7.07394444,12.17,2454232.183,0.018,14.67362,0.00017,9.65,40.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C008285,J06135198+4434412 ,307334288,1,0.0003381018429,SB1,1,6.23110842,93.46662625,06:13:51.9903,44:34:41.132,44.57809222,168.972,12.5086,92.64730556,21.17063889,9.55,2457817.6,0.01,5.566037,5.4e-05,4.32,14.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C023716,J05182703+5408588 ,87429086,1,0.000609008077294,SB1,1,5.30750028,79.61250417,05:18:27.001,54:08:58.91,54.14969722,155.99,9.43143,82.92605556,30.96519444,11.74,2457818.586,0.03,2.434069,3.6e-05,4.8,26.6,25.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C022359,J07235330+4955032 ,470975994,1,0.00246491676508,SB1,1,7.39813528,110.97202917,07:23:53.287,49:55:03.12,49.91753333,167.839,25.4517,105.06866667,27.56952778,11.55,2457827.303,0.01,3.959736,2.7e-05,3.61,35.4,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C010016,J06050483+6507173 ,70999666,1,0.0019856345815,SB1,1,6.08467139,91.27007083,06:05:04.817,65:07:17.32,65.12147778,148.906,19.7825,90.71541667,41.68533333,11.73,2457830.71,0.012,2.944357,5.5e-05,4.45,30.0,36.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C018211,J08293479+6600012 ,102841799,1,0.0019196289564,SB1,1,8.49299694,127.39495417,08:29:34.789,66:00:01.05,66.00029167,149.621,34.533,110.52280556,45.20461111,11.91,2457826.826,0.031,5.26038,0.00011,3.64,35.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C10291,J02150209+3716000,186942457,1,0.00119340620624,SB1,1,2.25058269,33.75874042,02:15:02.0977,37:15:59.970,37.26665833,140.852,-22.679,44.34186111,22.31177778,10.23,2457683.825,0.0043,6.393164,1.5e-05,4.56,15.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C05946,J15551237+2629107,258108067,1,0.000780713,SB1,1,15.92010394,238.80155908,15:55:12.37418,26:29:10.5609,26.48626692,42.9061,49.2257,228.553,45.53836111,8.31,2457887.399,0.0033,6.483059,1.2e-05,4.44,8.2,55.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C014972,J19221055+1014041,320463580,1,0.000644377,SB1,1,19.36959903,290.5439855,19:22:10.556520,10:14:04.2410400,10.2345114,45.5397,-2.0686,294.02377778,31.97633333,10.26,2457250.367,0.0055,5.756404,2.7e-05,7.8,22.36,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C010520,J14393615-3130087,460848525,1,0.03135,SB1,1,14.66005556,219.90083333,14:39:36.20,-31:30:08.60,-31.50238889,328.46905,25.95071,227.33264,-15.18063,10.63,2457134.671,0.052,11.12573,0.00046,7.248,6.67,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C058598,J14304510-2824234,83862215,1,0.02987,SB1,1,14.51252778,217.68791667,14:30:45.10,-28:24:23.50,-28.40652778,328.06174,29.57408,224.44056,-12.8597,12.05,2457141.296,0.012,7.688736,7.4e-05,3.1536,42.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C002817,J20351498-6145003,351529600,1,0.0393,SB1,1,20.58749908,308.81248625,20:35:14.9967,-61:45:00.3596,-61.75009989,334.61524,-35.87539,293.30209,-41.41422,9.12,2457632.214,0.022,15.34182,0.00024,6.84,3.74,30.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C041423,J17265634-5026215,412567039,1,0.0023,SB1,1,17.44898683,261.7348025,17:26:56.3526,-50:26:21.4951,-50.43930419,339.84787,-8.46796,264.09311,-27.16935,11.55,2457590.594,0.0085,1.2147993,1.1e-05,2.479,12.66,100.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C092424,J15564638-6122222,341606271,1,0.002047,SB1,1,15.94623014,239.19345208,15:56:46.4285,-61:22:22.5358,-61.37292661,323.32947,-6.07522,251.34276,-39.91411,11.98,2457591.535,0.023,1.86362,5.1e-05,3.7,40.0,150.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C013362,J14550586-4355310,455472487,0,nan,SB1,1,14.91829075,223.77436125,14:55:05.8467,-43:55:31.0332,-43.925287,325.30072,13.51013,234.64812,-25.99362,10.68,2457471.307,0.054,15.2112,0.0026,9.12,7.5,13.9,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C036421,J12461247-4856335,163647847,1,0.00336,SB1,1,12.77013117,191.5519675,12:46:12.4722,-48:56:33.7214,-48.94270039,302.04718,13.92006,213.17021,-39.7553,11.69,2457777.947,0.015,6.23592,0.00011,3.19,26.6,36.2,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C061263_NEI,J12200555-6347182,309826551,0,nan,SB1,1,12.33485556,185.02283333,12:20:05.48,-63:47:17.80,-63.78827778,299.47858,-1.12691,221.72419,-53.87698,12.93,2457783.37,0.022,2.247249,5.8e-05,5.6,20.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C018796,J19511546-5855534,320689912,1,0.01233,SB1,1,19.85429536,297.81443042,19:51:15.4633,-58:55:53.5091,-58.93153031,338.3311,-30.60372,287.59143,-37.17919,11.58,2457629.44,0.04,11.59165,0.0003,4.8,8.4,100.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C041483_NEI,J15410489-5132582,190304099,1,0.002042,SB1,1,15.68468611,235.27029167,15:41:04.870,-51:32:57.88,-51.54941111,327.76348,2.95269,245.58425,-31.0131,11.92,2456905.98,0.021,1.512353371,5.7e-05,3.7,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C003645,J16523353-5107452,58142170,1,0.00478,SB1,1,16.87597856,253.13967833,16:52:33.5228,-51:07:45.1481,-51.12920781,336.07194,-4.48038,258.05949,-28.38649,9.03,2457600.18,0.005,8.2202,5e-05,4.0,23.9,16.5,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C022232,J17434205-6511320,306723230,1,0.0428,SB1,1,17.72834767,265.925215,17:43:42.0516,-65:11:32.1274,-65.19225761,327.86019,-17.76655,267.70844,-41.78538,10.42,2457589.59,0.01,2.525587,3.5e-05,4.3,16.5,15.5,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C041904,J14294030-4754135,457464046,1,0.002218,SB1,1,14.49453064,217.41795958,14:29:40.3103,-47:54:13.6292,-47.90378589,319.46848,11.7889,231.48029,-31.24914,12.03,2457481.688,0.0063,3.136,4.3e-05,3.1,30.0,35.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C026159,J17422811+0032564,361126462,1,0.02716,SB1,1,17.70781475,265.6172213,17:42:28.133112,00:32:56.357520,0.5489882,25.37912,15.55484,265.2049,23.91536,11.87,2457499.95,0.0053,4.141344,2.7e-05,2.7,14.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C14811,J23534569+2359553,423973564,1,0.02296,SB1,1,23.89602861,358.44042917,23:53:45.703,23:59:55.02,23.99861667,106.37965,-37.01235,8.65267,22.52233,12.02,2457317.431,0.011,4.656858,2.5e-05,6.0,18.1,43.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C12437,J14561340+3911234,28290956,1,0.0364,SB1,1,14.93706111,224.05591667,14:56:13.420,39:11:23.33,39.18981389,65.8673,61.42328,203.58015,52.57303,10.32,2457889.538,0.0041,6.003541,9.9e-06,3.73,32.7,57.5,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C30064,J16163759+1953276,135268489,1,0.0403,SB1,1,16.27710844,244.15662667,16:16:37.5904,19:53:27.835,19.89106528,35.63875,42.7214,237.40699,40.45082,11.31,2457933.786,0.015,3.70244,2.4e-05,4.68,14.8,22.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C06731,J15184324+5333388,193971913,0,nan,SB1,1,15.312,229.68,15:18:43.20,53:33:38.800,53.56077778,87.43827,52.18618,193.95321,66.67059,9.84,2458010.158,0.0083,3.792841,1.7e-05,3.58,18.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C11923,J16404039+4931118,274238240,1,0.02424,SB1,1,16.67788589,250.16828833,16:40:40.3892,49:31:11.937,49.5199825,76.35494,41.21552,229.48447,70.18328,10.38,2458005.594,0.021,6.206212,9e-05,4.1,11.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C05105,J16261011+5723257,207493152,1,0.0333,SB1,1,16.43614089,246.54211333,16:26:10.1072,57:23:25.650,57.39045833,87.2258,41.92559,208.91622,75.81333,10.61,2458001.776,0.044,9.12763,0.00022,4.68,13.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C07252,J17052577+5543280,198358825,1,0.0341,SB1,1,17.09049433,256.357415,17:05:25.7796,55:43:28.064,55.72446222,83.86247,36.90252,232.55009,77.38197,12.66,2458001.158,0.045,23.51526,0.00066,6.56,36.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C19988,J15014320+4655556,284268629,1,0.0475,SB1,1,15.02866514,225.42997708,15:01:43.1945,46:55:55.706,46.93214056,79.46076,57.70175,198.00248,59.74234,10.8,2458008.401,0.12,17.28303,0.0012,8.44,12.6,50.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C021562,J04321589+4545080,28586609,1,0.001738,SB1,1,4.53774778,68.06621667,04:32:15.892,45:45:07.90,45.75219444,157.90801,-1.58841,73.48018,23.56286,11.41,2455974.063,0.0058,3.866921,4.1e-05,3.68,48.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C012925,J05183127+6824390,279462605,1,0.0196,SB1,1,5.30868519,79.63027792,05:18:31.2667,68:24:39.023,68.41083972,143.65491,17.14778,84.60993,45.16548,11.18,2458029.66,0.017,4.800865,0.0001,3.85,8.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C030852,J06551909+6443047,88358820,1,0.02729,SB1,1,6.92196528,103.82947917,06:55:19.075,64:43:04.74,64.71798333,150.98077,24.75523,97.85294,41.65524,11.41,2457840.71,0.018,2.536153,8.1e-05,3.33,8.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C030852_NEI,J06551911+6444008,88358814,1,0.0322,SB1,1,6.92197944,103.82969167,06:55:19.126,64:44:00.81,64.73355833,150.96398,24.75842,97.85041,41.6707,11.4,2457840.71,0.018,2.536153,8.1e-05,3.33,8.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C006720,J19532703+6052048,256368884,1,0.032,SB1,1,19.89084867,298.36273,19:53:27.0552,60:52:04.822,60.86800611,93.65515,16.40904,348.8515,76.36626,10.88,2457629.518,0.025,4.199188977,4.4e-08,7.08,15.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C030881,J04163894+4918148,104743460,0,nan,SB1,1,4.27748028,64.16220417,04:16:38.929,49:18:14.92,49.30414444,153.52706,-0.97953,71.30945,27.52777,11.13,2458028.74,0.0056,3.193253,1.4e-05,3.36,57.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC26C21290,J07233671+7907569,289949453,1,0.0483,SB1,1,7.39352664,110.90289958,07:23:36.6959,79:07:57.091,79.13252528,135.15177,28.11773,96.94492,56.19825,9.26,2458043.972,0.024,13.21767,0.00025,5.64,28.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C006026,J07104079+4603437,22590328,1,0.0399,SB1,1,7.1780004,107.67000596,07:10:40.80143,46:03:43.7955,46.06216542,171.31071,22.34226,103.27049,23.43359,9.66,2458090.795,0.0067,2.737575,1.5e-05,2.4,20.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C10640,J13084837+3702538,159570042,1,0.02668,SB1,1,13.14676694,197.20150417,13:08:48.361,37:02:53.94,37.04831667,103.71117,79.42338,178.26457,40.2903,12.45,2457837.938,0.015,10.801538,3.5e-05,2.4,18.8,10.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C014192_NEI,J19411063-5607001,320264006,1,0.02541,SB1,1,19.68628861,295.29432917,19:41:10.639,-56:07:00.15,-56.11670833,341.44536,-29.0378,286.72566,-34.13675,12.383,2457644.55,0.011,9.274919,7.4e-05,5.5,60.0,20.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C044438,J06053150+0557584,232185093,1,0.00386,SB1,1,6.09208614,91.3812921,06:05:31.510104,05:57:58.337640,5.9662049,202.31231,-7.39725,91.44022,-17.46618,11.52,2457340.876,0.0092,4.469113,3.3e-05,2.736,25.9,7.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C073028,J08325021-2702584,283311078,1,4.2298127635e-05,SB1,1,8.54727778,128.20916667,08:32:50.20,-27:02:58.60,-27.04961111,248.64386,7.58495,140.06554,-44.07527,11.98,2457108.194,0.015,1.990595,2.4e-05,3.8136,38.5,59.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C027327,J16295550-5432273,221245188,1,3.5589147734e-05,SB1,1,16.49875472,247.48132083,16:29:55.517,-54:32:27.5309,-54.54098081,331.24232,-4.15703,254.76308,-32.28648,11.2,2457473.45,0.029,10.20959,0.00053,8.016,17.4,25.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C051305,J13011247-5941227,253233403,0,nan,SB1,1,13.02013136,195.30197042,13:01:12.4729,-59:41:22.7386,-59.68964961,304.1662,3.15868,223.72541,-47.65367,11.34,2457784.582,0.071,8.59659,0.00062,6.7,22.5,31.0,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C059566,J07022053+0420573,291308749,1,0.000921388339681,SB2,2,7.03902778,105.58541667,07:02:20.50,04:20:57.30,4.34925,210.295,4.40377,106.38094444,-18.20813889,11.9,2457061.345,0.01,1.292033,1.1e-05,2.7168,14.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C044534,J08324456-2409507 ,283305064,1,0.00111337536732,SB2,2,8.54572222,128.18583333,08:32:44.60,-24:09:51.10,-24.16419444,246.26,9.24727,138.72269444,-41.36355556,11.64,2456660.943,0.027,0.6094742,1.6e-05,1.8672,19.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C14945,J10253897-2251127,434482506,1,0.000463637659439,SB2,2,10.4275,156.4125,10:25:39.00,-22:51:12.70,-22.85352778,264.246,28.8567,167.72008333,-30.19894444,11.47,2456697.914,0.0081,7.131674,6.9e-05,3.6288,33.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C23858,J11300334-2746027,452728078,1,0.0021396703765,SB2,2,11.50091667,172.51375,11:30:03.30,-27:46:02.70,-27.76741667,281.726,31.7313,185.18088889,-28.24855556,11.71,2456699.323,0.007,2.723859,2.2e-05,2.8392,36.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS24C027336,J12403429-4122040 ,144426921,1,0.0015239698025,SB2,2,12.67619444,190.14291667,12:40:34.30,-41:22:04.10,-41.36780556,300.742,21.4577,207.47397222,-33.62697222,11.62,2456706.203,0.0079,3.105131,2.8e-05,2.088,22.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C010831,J13172578-2940474 ,97909817,1,0.00501683908777,SB2,2,13.2905,199.3575,13:17:25.80,-29:40:47.50,-29.67986111,309.653,32.8524,209.36288889,-19.86127778,10.9,2456719.654,0.005,4.410038,2.6e-05,3.6408,18.82,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C045964,J14182034-2619267 ,83355650,1,0.00243849856696,SB2,2,14.30563889,214.58458333,14:18:20.30,-26:19:26.60,-26.32405556,326.125,32.6041,221.07563889,-11.79919444,12.52,2456719.273,0.0054,2.823685,1.7e-05,2.256,31.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C004269,J15395992-2956595 ,147924002,1,0.00111606592313,SB2,2,15.66663889,234.99958333,15:39:59.90,-29:56:59.50,-29.94986111,341.188,20.1305,239.67908333,-10.1205,9.92,2456740.46,0.0044,1.3914228,6.6e-06,1.6848,9.01,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C008210,J16015613-3016364 ,93521225,1,0.00101203489287,SB2,2,16.03225,240.48375,16:01:56.10,-30:16:36.50,-30.27680556,344.709,16.7458,244.45097222,-9.41808333,10.65,2456739.813,0.0024,2.0664539,5.2e-06,3.5064,25.28,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C011900,J15122879-2810195,61354700,1,0.00123783748752,SB2,2,15.208,228.12,15:12:28.80,-28:10:19.80,-28.17216667,337.147,25.1719,233.31613889,-9.90916667,11.35,2456736.781,0.014,10.5406,0.00014,4.128,60.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C018273,J15304658-0849035 ,37231370,1,0.00275285281607,SB2,2,15.51294444,232.69416667,15:30:46.60,-8:49:03.50,-8.81763889,355.62,37.2607,232.55722222,9.90508333,11.24,2456739.361,0.0049,2.46081,1.4e-05,3.3168,26.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C044900,J15593100-2636154 ,66751054,1,0.000952171632595,SB2,2,15.99194444,239.87916667,15:59:31.00,-26:36:15.70,-26.60436111,346.968,19.7735,243.18555556,-5.92566667,11.84,2456769.105,0.01,1.859091,1.8e-05,3.048,37.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C026221,J20231999-6249163 ,466276212,1,0.00166770560756,SB2,2,20.38888889,305.83333333,20:23:20.00,-62:49:16.40,-62.82122222,333.555,-34.3541,291.08297222,-41.98044444,11.71,2455276.283,nan,1.7288051,nan,1.78,28.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C019639,J06240209+0517305 ,234551143,1,0.000743571021914,SB2,2,6.40058196,96.0087294,06:24:02.0950560,05:17:30.583320,5.2918287,205.085,-3.64955,96.29272222,-18.01630556,10.73,2457393.41,0.013,4.818968,6.4e-05,4.1,15.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C053695,J06550507-0547556 ,282912277,1,0.000802689468777,SB2,2,6.91807537,103.7711305,06:55:05.0713200,-05:47:55.503960,-5.7987511,218.509,-1.83276,105.63252778,-28.49377778,11.9,2457343.935,0.011,0.9005471,9e-06,2.042,18.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C018630,J08573646-2026238 ,118687860,1,0.00171753865959,SB2,2,8.96013889,134.40208333,08:57:36.50,-20:26:23.90,-20.43997222,246.718,16.0828,144.0595,-35.92361111,10.96,2456654.15,0.011,10.76546,0.00016,4.65,26.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C007145,J14032467-3809132,179190204,0,nan,SB2,2,14.05686111,210.85291667,14:03:24.70,-38:09:13.40,-38.15372222,318.184,22.577,222.36763889,-23.97786111,11.02,2456717.427,0.0085,3.743202,7e-05,3.8496,8.23,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C022410,J18104851-6432425 ,303790949,1,0.000638159830086,SB2,2,18.18014422,272.70216333,18:10:48.5192,-64:32:42.6437,-64.54517881,329.715,-20.1367,271.54127778,-41.12033333,10.5,2457601.171,0.0039,4.198714,2.1e-05,2.46,20.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C015828,J07193525-4133072 ,29785037,1,0.00098017639465,SB2,2,7.32644444,109.89666667,07:19:35.20,-41:33:07.30,-41.55202778,253.333,-12.7594,123.70766667,-62.68219444,10.17,2456980.605,0.008,1.882243,1e-05,2.394,8.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C044645,J06050768-0548396 ,11964390,0,nan,SB2,2,6.08546833,91.2820249,06:05:07.6859760,-05:48:39.683520,-5.8110232,212.877,-12.936,91.46177778,-29.24380556,11.91,2457342.462,0.024,8.30635,0.00013,5.88,29.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C016965,J19384713-4401023 ,143458736,1,0.00102082396649,SB2,2,19.64641667,294.69625,19:38:47.10,-44:01:02.50,-44.01736111,354.868,-26.6241,288.93444444,-22.188,10.94,2456551.111,nan,1.3687404,nan,2.2,22.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C021719,J20475679-6417505,341001796,1,0.000843764193829,SB2,2,20.79911111,311.98666667,20:47:56.80,-64:17:50.70,-64.29741667,331.162,-36.7802,293.91686111,-44.30461111,11.24,2456937.985,0.009,6.871207,7.3e-05,3.312,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS28C01213,J20135358-5759437,201747686,1,0.00350110419884,SB2,2,20.23155556,303.47333333,20:13:53.60,-57:59:43.80,-57.9955,339.462,-33.5553,291.47786111,-37.02619444,9.7,2455290.624,nan,1.345356,nan,1.39,14.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C011071,J16201023-4818437,316203809,1,0.000390412068448,SB2,2,16.33617617,245.0426425,16:20:10.2342,-48:18:43.7058,-48.3121405,334.635,1.28363,251.73494444,-26.44311111,9.86,2457481.291,0.029,4.41931,0.00026,4.776,8.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C002056,J06290917+0121281 ,234762373,1,0.000734876423874,SB2,2,6.48588333,97.28825,06:29:09.1800000,01:21:28.229760,1.3578416,209.174,-4.33416,97.85538889,-21.88291667,8.23,2457344.039,0.073,15.86465,0.00077,6.768,10.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C017781,J16441119+0346212 ,270792477,1,0.00142173961249,SB2,2,16.73644444,251.04666667,16:44:11.20,03:46:21.40,3.77261111,20.8636,29.877,248.89488889,25.83386111,11.3,2456797.778,0.007,3.550021,2.2e-05,3.312,22.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C052924,J07431106+0045142,280614638,1,0.000581177974322,SB2,2,7.71975,115.79625,07:43:11.10,00:45:14.30,0.75397222,218.23,11.8429,117.63169444,-20.24488889,11.98,2457057.647,0.022,3.328916,8.3e-05,2.9952,15.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C010798,J17245919-0520104 ,125030617,1,0.00106389632292,SB2,2,17.41644444,261.24666667,17:24:59.20,-05:20:10.50,-5.33625,17.8186,16.4981,260.84175,17.82519444,10.79,2456798.697,0.007,1.442451,8.9e-06,2.592,10.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C032168,J16125046-0053239 ,193507722,1,0.00126864113153,SB2,2,16.214,243.21,16:12:50.40,-00:53:24.20,-0.89005556,11.3361,34.107,241.35627778,19.92480556,12.69,2456797.933,0.0077,3.292921,2.7e-05,3.3216,30.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C037202,J17193277+1010557 ,459632394,1,0.00120020515887,SB2,2,17.32577778,259.88666667,17:19:32.80,10:10:56.40,10.1823333,31.8046,24.9923,258.07941667,33.20408333,12.28,2456797.297,0.0092,4.041036,3.7e-05,5.496,49.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C016347,J08560222-3124472 ,186890325,1,0.000718704316915,SB2,2,8.93394444,134.00916667,08:56:02.20,-31:24:47.20,-31.41311111,255.256,8.93029,149.03102778,-46.24938889,10.94,2456659.425,0.0049,2.473467,1.3e-05,2.5968,27.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C024900,J09550285-3127428 ,101384507,1,0.00136224966462,SB2,2,9.91747222,148.76208333,09:55:02.90,-31:27:42.90,-31.46191667,264.342,17.8903,164.79369444,-40.90608333,11.08,2456656.295,0.017,12.53303,0.00033,4.08,26.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C050916,J09342699-1944061 ,413170182,1,0.00223812317365,SB2,2,9.57416667,143.6125,09:34:27.00,-19:44:06.20,-19.73505556,252.092,23.1342,153.48741667,-32.13563889,12.09,2456660.208,0.0067,2.126601,1.6e-05,2.448,37.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C001354,J05443291-0744348 ,279698148,1,0.00127330368814,SB2,2,5.74247621,86.13714308,05:44:32.91434,-07:44:34.62432,-7.7429512,212.322,-18.3716,85.52763889,-31.12230556,8.16,2457350.086,0.0081,17.84274,0.00014,2.719,10.78,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C007894,J19194226+0642337 ,132008381,1,0.000385872873365,SB2,2,19.32840849,289.9261273,19:19:42.270552,06:42:33.790680,6.7093863,42.1353,-3.17959,292.67416667,28.59366667,9.97,2457247.276,0.033,27.5607,0.0018,7.272,14.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C003047,J08585246-4327104 ,30828562,1,0.00273120743159,SB2,2,8.98122222,134.71833333,08:58:52.40,-43:27:10.40,-43.45288889,264.848,1.57079,158.64677778,-56.74022222,8.28,2456979.51,0.0067,3.112338,1.3e-05,2.4168,3.17,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C101447,J05265021+0005078 ,4356892,0,nan,SB2,2,5.44731295,81.70969421,05:26:50.326610,00:05:06.98424,0.0852734,202.849,-18.6892,80.98163889,-23.09486111,11.94,2457374.106,0.022,0.845099,2.9e-05,5.152,23.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C025164,J18063540+1309426 ,286665186,1,0.00102254901234,SB2,2,18.10983677,271.6475515,18:06:35.412360,13:09:42.567120,13.1618242,39.8754,15.803,271.99816667,36.58969444,11.25,2457215.765,0.0031,0.9567775,2.8e-06,1.4784,10.18,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C04281,J00270998+2021210,411531959,1,0.000493514242851,SB2,2,0.45277222,6.79158333,00:27:09.98,20:21:21.1,20.35586111,115.249,-42.1535,14.46105556,15.96458333,10.32,2456308.722,0.008,2.019064,1.5e-05,2.16,6.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C07142,J23282669+2606064,44434304,1,0.00253904758806,SB2,2,23.47408333,352.11125,23:28:26.70,26:06:06.40,26.10177778,100.601,-33.1458,3.98244444,26.91633333,10.46,2454034.638,nan,2.52,nan,1.82,5.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C03334,J02192577+4259413,292978111,1,0.00061147732144,SB2,2,2.32382861,34.85742917,02:19:25.783,42:59:41.18,42.99477222,139.581,-17.0143,47.49163889,27.34691667,10.59,2457346.84,0.0041,1.7215307,4.1e-06,2.4,4.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C006546,J05572558+2544592 ,78700592,1,0.000699197502067,SB2,2,5.95710476,89.3565714,05:57:25.577136,25:44:59.014680,25.7497263,184.078,0.626013,89.42,2.31172222,9.94,2457345.719,0.0026,2.6599858,4e-06,3.55,10.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C031223,J01562971+5854475 ,371073524,1,0.000691428550688,SB2,2,1.94158167,29.123725,01:56:29.694,58:54:47.57,58.91321389,131.257,-2.90294,51.70377778,43.29525,12.09,2457596.6,0.018,1.522976,3.4e-05,4.0,11.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C038052,J02391559+4653018 ,396609195,1,0.00107284260577,SB2,2,2.65433111,39.81496667,02:39:15.592,46:53:01.92,46.88386667,141.404,-12.0842,52.80958333,29.71272222,11.84,2457641.54,0.021,2.788534,5.9e-05,4.92,31.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C03992,J11463387+5919028,137800349,1,0.00264321652733,SB2,2,11.77608278,176.64124167,11:46:33.898,59:19:02.96,59.31748889,137.665,55.9164,144.04291667,51.00036111,12.18,2457129.245,0.038,13.12254,0.00052,5.98,46.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C11511,J11305035+6149426,100010067,1,0.0010323110678,SB2,2,11.51398972,172.70984583,11:30:50.363,61:49:42.5,61.82847222,138.532,52.7901,139.10213889,51.71747222,12.02,2457153.818,0.041,4.54656,0.0002,4.37,5.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C006680,J22075789+6745514 ,372394225,1,0.000582884147017,SB2,2,22.13274911,331.99123667,22:07:57.8968,67:45:51.418,67.76428278,108.386,9.63613,31.55216667,66.91752778,10.97,2457663.76,0.025,2.668173922,3e-08,2.82,11.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C032390,J22435827+5838205,362017831,1,0.000592043492601,SB2,2,22.73285619,340.99284292,22:43:58.2823,58:38:20.491,58.63902528,106.984,-0.229053,20.51869444,58.30583333,10.9,2457622.817,0.025,1.545336711,1.6e-08,2.64,8.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C033540,J21304797+4827258 ,64982329,1,0.0019386130873,SB2,2,21.51333333,322.7,21:30:48.00,48:27:25.4,48.45705556,92.2976,-2.11144,352.33505556,57.83905556,8.5,2457624.675,0.025,0.72087192,7.3e-08,2.4,17.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C15496,J23384660+4120265,333540122,1,0.0026049054664,SB2,2,23.64628056,354.69420833,23:38:46.61,41:20:26.4,41.34066667,108.555,-19.4937,14.90947222,39.31958333,12.34,2456308.226,0.006,2.340715,1.2e-05,2.8,28.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C23532,J23550413+2023054,437705496,1,0.000680948995196,SB2,2,23.917825,358.767375,23:55:04.17,20:23:05.3,20.38480556,105.448,-40.5654,7.30011111,19.12325,8.93,nan,nan,nan,nan,nan,nan,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C12932,J01440022+3444492,85279989,1,0.00154373811918,SB2,2,1.73339167,26.000875,01:44:00.21,34:44:49.10,34.74697222,135.022,-26.8876,37.03422222,22.31127778,11.2,2455911.047,0.007,3.72042,0.0003,3.7,19.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C15336,J02330141+3623422,139378616,1,0.00132361022341,SB2,2,2.55036389,38.25545833,02:33:01.31,36:23:29.40,36.3915,144.813,-22.1268,47.64258333,20.24783333,11.33,2454035.949,nan,3.93,nan,1.6,22.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C22888,J02541915+3242408,77633578,1,0.00129927630203,SB2,2,2.9053175,43.5797625,02:54:19.143,32:42:40.79,32.71133056,150.862,-23.4119,50.79169444,15.37227778,11.93,2457338.526,0.0042,2.911669,5.6e-06,3.08,35.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C00898,J03292078+2003429,26016211,1,0.0018543997201,SB2,2,3.489065,52.335975,03:29:20.634,20:03:39.17,20.06088056,166.134,-29.2669,54.96611111,1.08491667,11.54,2455899.652,0.009,5.97415,6e-05,3.67,55.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C05896,J04171010+3628558,417844151,1,0.000923646598105,SB2,2,4.28613953,64.29209292,04:17:10.1023,36:28:55.950,36.48220833,162.613,-10.079,68.84233333,14.91219444,11.11,2457050.568,0.026,9.494216,0.0001,3.24,9.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C07838,J04252597+3628505,353471780,1,0.000582295809203,SB2,2,4.42388478,66.35827167,04:25:25.9852,36:28:50.583,36.4807175,163.791,-8.89138,70.53458333,14.62544444,10.53,2456246.88,0.04,7.7203,0.0003,5.03,4.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C10936,J03401244+2338031,114029526,1,0.000813615942284,SB2,2,3.67003417,55.0505125,03:40:12.123,23:38:02.23,23.63395278,165.652,-24.9163,58.26008333,3.96325,11.56,2456553.875,0.02,8.6919,0.0002,5.5,55.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C006953,J06271295+2648472 ,84602579,1,0.000224311069265,SB2,2,6.45359431,96.80391458,06:27:12.9395,26:48:47.136,26.81309333,186.334,7.00136,96.08094444,3.51730556,9.08,2456273.969,0.007,13.44287,6e-05,3.35,10.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C017442,J06113052+2010316 ,45710882,1,0.000533675114093,SB2,2,6.19181111,92.87716667,06:11:30.52,20:10:31.7,20.17547222,190.525,0.713873,92.70480556,-3.23680556,10.9,2456656.918,0.0069,7.806906,3.3e-05,4.33,24.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C017989,J06230542+3517337 ,138409572,1,0.000970334489349,SB2,2,6.38480278,95.77204167,06:23:05.29,35:17:32.3,35.29230556,178.268,10.0097,94.81308333,11.94938889,12.11,2455956.7,0.01,1.29501,1e-05,2.62,18.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C021944,J05592743+3143142 ,353295993,1,0.000444582847344,SB2,2,5.99086667,89.863,05:59:27.12,31:43:07.0,31.71861111,179.119,3.98392,89.88222222,8.27938889,12.22,2455955.37,0.01,1.52619,1e-05,3.14,13.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C031127,J06454226+3544549 ,240155788,0,nan,SB2,2,6.76173611,101.42604167,06:45:42.25,35:44:54.9,35.74858333,179.816,14.3787,99.48563889,12.68477778,11.47,2456591.845,0.001,17.75346,0.00016,5.59,39.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C041797,J07000514+4211031,192111972,1,0.00239638962438,SB2,2,7.00142778,105.02141667,07:00:05.14,42:11:03.1,42.18419444,174.627,19.3342,101.74488889,19.35541667,8.27,2456588.502,0.01,15.279461,8.8e-05,5.02,5.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C01102,J07161072+2020364,59491800,1,0.00137345083134,SB2,2,7.2696465,109.0446975,07:16:10.7274,20:20:36.475,20.34346528,197.157,14.3846,107.82588889,-1.92502778,10.07,2455968.18,0.01,6.64713,8e-05,3.24,15.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C03524,J07340757+2007344,70224985,1,0.00054625577677,SB2,2,7.56859444,113.52891667,07:34:06.94,20:07:27.7,20.12436111,199.114,18.1557,112.02266667,-1.53408333,11.3,2455965.09,0.01,5.80118,6e-05,3.9,21.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C16956,J08360147+3001046,172933154,1,0.000772183651965,SB2,2,8.60040858,129.00612875,08:36:01.4709,30:01:04.8408,30.01801133,193.694,34.5901,123.72725,11.03141667,8.09,2456721.436,0.0022,5.7871815,7.4e-06,2.64,19.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C01672,J09595116+2321026,26971442,1,0.000456145406048,SB2,2,9.99754514,149.96317708,09:59:51.1625,23:21:02.880,23.3508,208.716,51.1989,143.91305556,10.41933333,11.07,2456693.565,0.012,3.279521,3e-05,4.47,10.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C02104,J10192178+2451156,1095341,1,0.00251498842336,SB2,2,10.32271944,154.84079167,10:19:21.79,24:51:15.7,24.85436111,208.011,55.8792,147.60461111,13.42566667,11.52,2456689.182,0.012,14.084,0.00015,4.51,14.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C04564,J09162707+3658453,39065113,1,0.00139703745517,SB2,2,9.27415556,139.11233333,09:16:26.96,36:58:42.8,36.97855556,186.522,44.0047,130.02763889,20.11319444,11.91,2455983.75,0.01,2.34501,3e-05,2.88,17.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC07C02330,J12193769+3238387,139087550,1,0.000289280655949,SB2,2,12.32713544,184.90703167,12:19:37.6876,32:38:38.819,32.64411639,172.342,81.1755,169.96322222,31.57125,10.72,2456316.277,0.015,32.60658,0.0004,6.31,18.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C02716,J13182182+3250565,105615281,1,0.000478504228786,SB2,2,13.30606157,199.59092358,13:18:21.82166,32:50:56.4313,32.84900869,79.0297,81.8359,183.08661111,37.569,9.68,2457509.642,0.0053,35.8331,0.00011,7.86,27.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C07862,J17550059+4026546,159815411,1,0.000837998660501,SB2,2,17.91683709,268.75255638,17:55:00.61353,40:26:54.6399,40.44851108,66.6645,27.4451,267.84352778,63.87847222,8.16,2457248.568,0.0013,1.05762458,6.9e-07,2.5,18.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C17823,J18023904+2852084,159024431,1,0.0011142192349,SB2,2,18.0441775,270.6626625,18:02:39.039,28:52:08.38,28.86899444,54.9032,22.6322,270.94911111,52.30611111,11.95,2457242.142,0.023,15.02937,0.00021,4.87,20.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C014119,J20005484+2930237 ,116804105,1,0.000466506404818,SB2,2,20.01524722,300.22870833,20:00:54.89,29:30:23.10,29.50641667,66.768,-0.380767,311.57180556,48.67633333,11.05,2454251.496,nan,3.21,nan,3.33,28.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C028109,J20265112+4151334,15129024,1,0.000734738844901,SB2,2,20.44751444,306.71271667,20:26:51.052,41:51:33.39,41.859275,79.9618,2.07604,327.61908333,58.18261111,8.5,2455808.28,0.02,9.1221,0.0002,6.65,11.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C034703,J19195112+3458153,392799977,0,nan,SB2,2,19.33086361,289.96295417,19:19:51.109,34:58:15.24,34.9709,67.3096,9.85562,300.30552778,56.32897222,11.75,2456873.977,0.01,2.191915,1.2e-05,2.97,55.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C000358,J20495792+3207435 ,230782192,1,0.000548641729812,SB2,2,20.83275658,312.49134875,20:49:57.9237,32:07:43.679,32.12879972,74.9942,-7.47771,327.71766667,47.41991667,10.16,2455818.17,0.03,2.47779,7e-05,5.76,4.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C023607,J21083789+3703276 ,165866375,1,0.000561246347026,SB2,2,21.14385992,317.15789875,21:08:37.8957,37:03:27.702,37.057695,81.2871,-7.20594,336.19336111,50.24119444,11.0,2456526.371,0.02,5.58901,0.0001,4.13,30.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C026738,J20473797+3411467 ,232944665,1,0.000684607994134,SB2,2,20.79388017,311.9082025,20:47:37.9686,34:11:46.746,34.19631833,76.3132,-5.80544,328.30091667,49.50880556,10.9,2455822.91,0.01,4.62869,7e-05,4.62,19.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C030478,J20301669+2053068 ,379215982,1,0.00109662272905,SB2,2,20.50463056,307.56945833,20:30:16.67,20:53:07.00,20.88527778,63.2017,-10.6632,316.65738889,38.43666667,9.52,2454260.255,nan,3.39,nan,2.19,14.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C043387,J21140982+3613250 ,167020481,1,0.000509440102818,SB2,2,21.23606,318.5409,21:14:09.816,36:13:25.05,36.223625,81.4256,-8.58733,337.13247222,48.99341667,12.48,2456968.616,0.017,2.68831,2.4e-05,4.1,16.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C07461,J23301721+4219535,174303697,1,0.00116711325685,SB2,2,23.50478056,352.57170833,23:30:17.21,42:19:53.50,42.33152778,107.291,-18.0622,13.80930556,40.9855,10.8,nan,nan,5.17,nan,nan,nan,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C12298,J23511262+2553500,129643116,1,0.00172647109111,SB2,2,23.85350278,357.80254167,23:51:12.61,25:53:50.1,25.89725,106.35,-35.0277,8.98205556,24.48397222,11.11,2456305.5,0.14,17.9676,0.002,4.92,19.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC16C030463,J23403110+6134407,271915503,1,0.000589301263752,SB2,2,23.67531172,355.12967583,23:40:31.1222,61:34:40.767,61.57799083,114.598,-0.140875,33.40425,55.38302778,11.26,2457335.68,0.026,5.03733,0.00028,4.98,20.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C07807,J12534092+6336116,142308209,1,0.00111667682638,SB2,2,12.89470583,193.4205875,12:53:40.941,63:36:11.52,63.6032,122.512,53.5232,148.82583333,59.64011111,11.45,2457486.483,0.0074,4.551873,3e-05,3.65,27.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C001749,J21510330+5430078 ,365543856,1,0.000633177832377,SB2,2,21.85091608,327.76374125,21:51:03.2979,54:30:07.753,54.50215361,98.6459,0.367716,4.61722222,60.47758333,10.82,2457630.74,0.025,4.941309353,5.1e-08,4.8,11.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C016299,J21502799+4802185 ,384183469,1,0.000834049445127,SB2,2,21.84111164,327.61667458,21:50:28.0019,48:02:18.552,48.03848667,94.4868,-4.58437,356.67836111,55.55613889,10.77,2457619.988,0.025,1.742954744,1.8e-08,2.93,14.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C036215_NEI,J22362976+5512156,64943720,0,nan,SB2,2,22.60826611,339.12399167,22:36:29.758,55:12:15.4,55.20427778,104.433,-2.74568,14.72022222,56.54477778,11.24,2457621.429,0.025,1.630158855,1.7e-08,2.98,47.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C06221,J00120935+2849532,437740536,1,0.00267189159601,SB2,2,0.20259056,3.03885833,00:12:09.326,28:49:53.24,28.83145556,112.639,-33.254,15.00163889,25.08536111,12.51,2457307.308,0.011,11.144923,5.5e-05,3.4,35.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C11309,J02044051+3138100,63463246,1,0.000852397778772,SB2,2,2.07791556,31.16873333,02:04:40.496,31:38:10.20,31.63616667,140.685,-28.6983,40.07613889,17.81597222,12.77,2457338.674,0.013,1.892777,1.2e-05,2.57,7.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C17254,J04245341+3602140,353469659,0,nan,SB2,2,4.41484058,66.22260875,04:24:53.4261,36:02:14.024,36.03722889,164.039,-9.27655,70.34755556,14.20611111,11.51,2457020.65,0.04,11.57273,0.0002,4.18,10.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C042707,J06020570+3232287 ,353639718,0,nan,SB2,2,6.03491168,90.5236752,06:02:05.6820480,32:32:28.758480,32.5413218,178.676,4.87547,90.44708333,9.10283333,11.74,2457417.64,0.012,2.335638,1.4e-05,2.82,25.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C09301,J13153197+4051188,180627122,1,0.000710083645244,SB2,2,13.25887581,198.88313708,13:15:31.95290,40:51:18.7208,40.85520022,104.575,75.4027,177.15091667,44.23013889,5.78,2457491.465,0.069,76.1533,0.0027,10.59,6.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C20259,J18131704+3053561,180848018,1,0.00129241123631,SB2,2,18.22139833,273.320975,18:13:17.034,30:53:56.05,30.89890278,57.7982,21.1437,274.88438889,54.28188889,11.78,2457508.84,0.0076,4.498311,1.9e-05,3.54,18.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C040287,J19494356+2536427 ,435648689,1,0.000526070179282,SB2,2,19.82876472,297.43147083,19:49:43.553,25:36:42.72,25.61186667,62.1526,-0.275419,306.45361111,45.64030556,10.53,2454269.78,0.012,28.20962,0.00019,8.22,19.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C047822,J19092346+3237578 ,42979604,1,0.000802784820363,SB2,2,19.15651972,287.34779583,19:09:23.471,32:37:57.72,32.6327,64.2078,10.7916,295.64644444,54.53813889,12.27,2456888.809,0.0081,3.181183,1.7e-05,3.02,27.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C040470,J20284685+2735002 ,436367389,1,0.000646561139169,SB2,2,20.47968475,307.19527125,20:28:46.8651,27:35:00.145,27.58337361,68.5541,-6.54167,319.13366667,44.88419444,10.44,2455822.42,0.01,7.33462,8e-05,3.28,12.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C03848,J11310937+6124176,100009973,1,0.000979845407133,SB2,2,11.51926958,172.78904375,11:31:09.3705,61:24:17.734,61.40492611,138.836,53.174,139.58144444,51.41411111,10.98,2457180.708,0.0096,1.842314,1.9e-05,2.34,14.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C04360,J13084938+6838286,232965249,1,0.00172456644759,SB2,2,13.14704753,197.20571292,13:08:49.3711,68:38:28.653,68.6412925,120.549,48.4064,142.02055556,63.80825,10.51,2457484.379,0.0047,3.72686,1.7e-05,3.25,16.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C021192,J22273710+5350553 ,197656749,1,0.000662510743601,SB2,2,22.46031139,336.90467083,22:27:37.121,53:50:55.23,53.848675,102.632,-3.25645,11.34583333,56.39558333,11.38,2457616.57,0.01,0.724880982,4.4e-09,2.37,6.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C12523,J14530847+4103277,28261901,1,0.00024635314541,SB2,2,14.88568889,223.28533333,14:53:08.48,41:03:27.78,41.05771667,69.9626,61.4228,201.21477778,53.92727778,10.4,2455729.762,nan,0.735199,nan,1.4,11.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C07580,J02213168+4155031,409521489,1,0.00089147889636,SB2,2,2.35881111,35.38216667,02:21:31.72,41:55:03.10,41.91752778,140.36,-17.8852,47.45566667,26.20266667,11.5,2454036.818,nan,3.4574372,nan,6.71,10.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C27049,J02313140+2754374,22712495,1,0.00265544775708,SB2,2,2.52538778,37.88081667,02:31:31.396,27:54:37.30,27.91036111,148.485,-29.9481,44.44177778,12.33519444,10.67,2457332.201,0.018,17.71362,0.00019,6.45,9.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C05693,J03293162+4231202,456197758,1,0.000937632678238,SB2,2,3.49211694,52.38175417,03:29:31.621,42:31:20.23,42.52228611,151.518,-11.4074,60.78516667,22.82316667,11.57,2457015.739,0.028,9.63656,0.00015,5.84,16.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C006672,J06545822+3602336,321071692,1,0.00215791949215,SB2,2,6.91624722,103.74370833,06:54:58.49,36:02:31.0,36.04194444,180.286,16.2242,101.37744444,13.14388889,11.94,2455956.74,0.01,2.55672,3e-05,3.36,24.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C010440,J06211420+2607209 ,83795008,1,0.000542319510003,SB2,2,6.35394386,95.30915792,06:21:14.1979,26:07:20.956,26.12248778,186.335,5.49559,94.77111111,2.77108333,10.65,2456600.642,0.0015,1.5665159,1.5e-06,3.04,21.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C01045,J09190185+2932098,149399081,1,0.00201785193535,SB2,2,9.31700278,139.75504167,09:19:01.21,29:32:06.1,29.53502778,196.854,43.6032,133.01430556,13.21969444,11.95,2455986.39,0.01,3.50834,4e-05,2.53,29.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C10178,J14323599+2824493,157914254,1,0.00365295050858,SB2,2,14.54332833,218.149925,14:32:35.982,28:24:49.46,28.41373889,42.1344,67.6265,204.08636111,40.74438889,12.51,2457536.001,0.035,13.37973,0.0021,5.87,12.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C20057,J17230769+2545113,286382512,1,0.000974846589133,SB2,2,17.38546992,260.78204875,17:23:07.6917,25:45:11.042,25.75306722,48.4871,29.9608,257.35030556,48.78838889,8.51,2456810.865,0.0015,0.53030856,5e-07,1.58,4.76,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C036215,J22362987+5512195 ,64943728,0,nan,SB2,2,22.60829944,339.12449167,22:36:29.878,55:12:19.52,55.20542222,104.434,-2.74483,14.722,56.54541667,10.92,2457621.429,0.025,1.630158855,1.7e-08,2.98,5.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C009175,J13015812-5523481 ,253261624,1,0.000993211521831,SB2,2,13.03281342,195.49220125,13:01:58.1283,-55:23:48.1218,-55.3967005,304.439,7.44422,220.45033333,-44.01486111,9.64,2457769.233,0.019,13.45632,0.00028,5.273,20.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C021318,J18352323+3514454 ,377679242,1,0.000980656824732,SB2,2,18.58978056,278.84670833,18:35:23.210,35:14:45.43,35.24595278,63.8301,18.3008,283.81355556,58.26177778,12.09,2457706.538,0.0042,2.0204979,8.7e-06,1.93,18.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C019742,J05202073+5226439 ,355569809,1,0.000821601075369,SB2,2,5.33909222,80.08638333,05:20:20.7320,52:26:43.950,52.44554167,157.582,8.71473,83.09266667,29.24369444,10.46,2455974.213,0.028,2.393139,8.5e-05,3.07,5.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C020225,J04095135+4730260 ,353960119,1,0.00052635744643,SB2,2,4.16426839,62.46402583,04:09:51.3662,47:30:26.059,47.50723861,153.942,-3.05977,69.66988889,25.99275,8.95,2455976.369,0.0016,3.0442684,8.7e-06,3.73,27.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C021784,J05111119+5427218 ,356592147,0,nan,SB2,2,5.18643944,77.79659167,05:11:11.182,54:27:21.90,54.45608333,155.125,8.7344,81.72552778,31.36677778,12.35,2455997.391,0.01,25.20863,0.0005,6.79,60.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C004738,J20191205+5315559 ,256287234,1,0.000852406922691,SB2,2,20.32001258,304.80018875,20:19:12.0453,53:15:55.874,53.26552056,88.693,9.58654,338.8845,68.53586111,10.08,2457646.75,0.025,3.539557081,3.7e-08,3.56,8.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C02361,J15195857+3559125,272613104,1,0.000434630372704,SB2,2,15.33293897,229.99408458,15:19:58.5803,35:59:12.652,35.98684778,58.0315,57.3564,212.77538889,51.78097222,10.66,2457875.965,0.0069,15.731983,4.4e-05,5.81,32.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C04174,J15165795+4253089,233651644,1,0.000621979899234,SB2,2,15.28276294,229.24144417,15:16:57.9466,42:53:09.009,42.88583583,70.6962,56.6483,206.49988889,57.68813889,10.73,2457888.022,0.0041,1.1588741,2.1e-06,2.23,8.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C08681,J16284013+3713344,255908221,1,0.000578592980131,SB2,2,16.47781833,247.167275,16:28:40.146,37:13:34.50,37.22625,59.7259,43.5751,234.46802778,57.88213889,10.94,2457887.057,0.0079,3.94389,1.1e-05,3.68,23.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C031275,J06245920+2717095 ,84351307,1,0.000531922512356,SB2,2,6.41649444,96.24741667,06:24:59.38,27:17:08.0,27.28555556,185.683,6.77429,95.56333333,3.96683333,11.71,2457758.565,0.02,5.3206,8e-05,3.6,12.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C005941,J05592031+4655064 ,440390937,1,0.00162333681524,SB2,2,5.98897542,89.83463129,05:59:20.31151,46:55:06.4251,46.91845142,165.669,11.3054,89.87686111,23.47922222,8.0,2457811.72,0.0018,0.8191694,2.6e-06,2.88,7.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C015704,J20272411+5722123,467220877,1,0.000844084,SB2,2,20.45669972,306.85049583,20:27:24.119,57:22:12.37,57.37010278,92.8221,10.8884,349.33877778,70.78825,11.35,2457634.742,0.025,2.841960306,3.3e-07,3.2,11.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C043315,J22161604+5157286,430927017,1,0.00049746,SB2,2,22.27112283,334.0668425,22:16:16.0422,51:57:28.607,51.95794639,100.165,-3.91951,6.79316667,56.07511111,10.79,2457611.446,0.025,12.57274231,1.3e-07,6.55,25.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS23C18970,J10280876-2720188,193132809,1,0.001388441,SB2,2,10.46911111,157.03666667,10:28:08.80,-27:20:18.90,-27.33858333,267.737,25.5704,170.60783333,-34.00102778,11.78,2456712.115,0.012,1.943671,2.6e-05,2.712,21.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C002517,J15222654-2234008,428823835,1,0.03112,SB2,2,15.37404092,230.61061375,15:22:26.5473,-22:34:00.8994,-22.5669165,342.90221,28.34788,234.02967,-3.91125,9.45,2457679.182,0.018,3.497056,4.4e-05,3.528,3.33,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C009701,J16464943-5248284,48712806,1,0.001388,SB2,2,16.78040006,251.70600083,16:46:49.4402,-52:48:28.3853,-52.80788481,334.20974,-4.87165,257.32166,-30.17077,10.36,2457589.695,0.0077,4.556917,5.4e-05,3.5,10.91,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C028218,J17532902-4442362,22403404,1,0.002656,SB2,2,17.89139772,268.37096583,17:53:29.0318,-44:42:36.1876,-44.71005211,347.14668,-9.35509,268.75766,-21.27779,11.34,2457603.401,0.0087,1.817429,3.5e-05,2.496,7.67,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C019009,J17304776-5727419,360462284,1,0.002888,SB2,2,17.51326936,262.69904042,17:30:47.7697,-57:27:41.9296,-57.46164711,334.09812,-12.6754,265.26274,-34.14236,10.42,2457591.255,0.0088,2.230417,2.9e-05,3.142,8.98,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C083944,J13334707-5034001,241277885,1,0.002084,SB2,2,13.56307425,203.44611375,13:33:47.0673,-50:34:00.1535,-50.56670931,309.7773,11.74135,222.7727,-37.4523,11.93,2457778.32,0.031,2.96491,0.00013,4.3,18.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C006356,J15222219-0802277,36951305,1,0.01574,SB2,2,15.37283333,230.5925,15:22:22.20,-8:02:27.70,-8.04102778,354.45711,39.28376,230.31579,10.13579,10.17,2456745.583,0.003,1.2867661,3.7e-06,1.6944,30.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C09694_ING,J15124059+6008053,202444594,1,0.034,SB2,2,15.21127778,228.16916667,15:12:40.60,60:08:05.00,60.13472222,96.79297,49.20758,179.21869,70.60137,8.8,2455986.597,0.01,7.996208,1e-05,11.51,10.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C11853,J15475285+6053055,198537706,1,0.0399,SB2,2,15.79800656,236.97009833,15:47:52.8236,60:53:05.367,60.88482417,94.21763,45.177,185.76027,74.5402,10.93,2458008.043,0.012,2.349952,1.6e-05,2.91,20.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C07202,J16220014+4609197,193552167,1,0.02058,SB2,2,16.36670933,245.50064,16:22:00.1536,46:09:19.676,46.15546556,72.20416,44.66495,225.41431,65.84502,11.85,2458008.707,0.045,2.646864,6.8e-05,3.24,25.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C18110,J16065731+5526136,207397638,1,0.0416,SB2,2,16.115921,241.738815,16:06:57.3156,55:26:13.562,55.43710056,85.71949,45.03594,205.97741,72.61409,8.35,2458007.213,0.026,4.020534,7.3e-05,4.22,9.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C011089,J05380251+5413365,321832409,1,0.00346,SB2,2,5.63402775,84.51041625,05:38:02.4999,54:13:36.527,54.22681306,157.47589,11.89822,86.26477,30.85868,10.75,2455975.525,0.0034,2.063519,1.2e-05,4.16,16.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC26C14066,J04555518+7601064,140736015,1,0.02287,SB2,2,4.93200067,73.98001,04:55:55.2024,76:01:06.471,76.01846417,135.92571,19.79296,83.64887,52.93251,10.8,2458050.726,0.08,7.31266,0.00046,4.92,13.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C026329,J06023998+2604464,79677913,0,nan,SB2,2,6.04443806,90.66657083,06:02:39.977,26:04:46.57,26.07960278,184.37736,1.81249,90.59934,2.6417,11.41,2458109.465,0.047,8.27157,0.00024,4.35,7.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C075721_NEI,J16273263-5354239,221099141,1,0.001218,SB2,2,16.45906667,246.886,16:27:32.64,-53:54:23.86,-53.90662778,331.46258,-3.46766,254.22343,-31.72602,12.39,2457589.802,0.021,1.709089,5.3e-05,3.48,40.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C024897,J08325247-2601147,283308831,1,6.032639804e-05,SB2,2,8.54791667,128.21875,08:32:52.50,-26:01:14.60,-26.02072222,247.80552,8.19251,139.59403,-43.10467,11.46,2457422.332,0.0099,6.066975,2.6e-05,4.0,9.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C001431,J19215239+0706085 ,132022468,1,0.000557041092605,RV0,3,19.36455791,290.4683687,19:21:52.408488,07:06:08.3361600,7.1023156,42.7352,-3.472,293.35077778,28.89741667,8.39,2457248.36,0.0041,1.8590175,7e-06,2.347,6.91,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C04298,J03484929+3006296,26530954,1,0.00181065792295,RV0,3,3.81369669,57.20545042,03:48:49.3081,30:06:29.656,30.10823778,162.624,-18.7748,61.60458333,9.84463889,9.69,2456930.605,0.049,12.8258,0.0003,4.85,4.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C002547,J05205094+2040299 ,6248189,1,0.000797901168274,RV0,3,5.34748289,80.21224333,05:20:50.9384,20:40:30.112,20.67503111,183.938,-9.18555,80.83972222,-2.45355556,10.28,2456600.132,0.023,1.3196776,1.7e-06,2.01,10.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C019701,J19384623+2904141 ,214915378,1,0.000591126031254,RV0,3,19.64617931,294.69268958,19:38:46.2455,29:04:14.178,29.070605,63.9395,3.55715,304.29755556,49.6115,10.29,2457242.737,0.011,1.2338462,7.8e-06,2.56,4.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C09930,J14172959+2503111,156600460,1,0.00119451518379,RV0,3,14.29155361,214.37330417,14:17:29.593,25:03:11.20,25.05311111,31.6507,70.5912,201.9155,36.2965,11.24,2457536.608,0.063,20.87113,0.0042,8.64,14.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C10630,J22450928+4201104,153987857,1,0.00116242445394,RV0,3,22.75258056,341.28870833,22:45:09.29,42:01:10.5,42.01958333,99.1914,-14.9573,3.87041667,45.1495,11.06,2456307.264,0.007,0.507078,3e-06,1.31,4.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC07C06727,J10411996+3815316,17299918,1,0.0024056573107,RV0,3,10.68887611,160.33314167,10:41:19.954,38:15:31.34,38.25870556,182.381,60.642,146.5345,27.58069444,11.69,2456049.069,0.005,1.014055,4e-06,1.74,23.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C21337,J17540158+3221128,10495255,1,0.00241077851939,RV0,3,17.90044139,268.50662083,17:54:01.589,32:21:12.66,32.35351667,57.8835,25.4922,267.75633333,55.78116667,11.68,2457241.915,0.019,1.948881,1.6e-05,4.1,8.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C04490,J17163914+2945020,257648522,1,0.000843301346024,RV0,3,17.27754028,259.16310417,17:16:39.1450,29:45:01.951,29.75054194,52.4966,32.4663,254.40830556,52.60486111,10.43,2457241.606,0.033,2.694835,4.2e-05,2.65,4.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C00141,J09163191+3516492,139381263,1,0.00246074358289,RV0,3,9.27553222,139.13298333,09:16:31.916,35:16:49.31,35.28036389,188.875,43.8848,130.61791667,18.50886111,10.7,2456694.261,0.075,0.5627383,3e-06,1.42,10.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C022636,J09320053-2508287 ,189445252,1,0.00170884505688,RV0,3,9.53347222,143.00208333,09:32:00.50,-25:08:28.80,-25.14133333,255.884,19.0071,155.41236111,-37.33638889,11.01,2457109.864,0.023,17.86176,0.00012,6.9,7.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C020136,J09092635+5538369 ,287084660,1,0.000620261120784,RV0,3,9.157321,137.359815,09:09:26.3556,55:38:36.884,55.64357889,161.229,41.3699,121.43725,37.25469444,10.93,2457831.723,0.012,0.6284996,5.1e-06,1.4,5.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C012403,J21173891+3532186 ,117145101,1,0.00117336751312,RV0,3,21.29414444,319.41216667,21:17:38.92,35:32:18.50,35.53847222,81.4105,-9.57096,337.61388889,48.06275,10.75,2455831.475,0.015,3.49001,5e-05,3.98,15.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C017379,J18263815-0838339 ,385835154,1,0.000479365808543,Giant,4,18.44393393,276.659009,18:26:38.162160,-08:38:33.910440,-8.6427529,22.4168,1.51919,276.80497222,14.63938889,11.24,2457197.443,0.013,12.04464,0.00017,5.352,21.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C094027,J19044492-0433321 ,309880286,1,0.000473037910312,Giant,4,19.0791465,286.1871975,19:04:44.927400,-04:33:32.167080,-4.5589353,30.3799,-5.03368,286.98263889,17.93111111,12.26,2457198.081,0.018,1.844196,2.6e-05,3.168,31.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C008788,J20354397+0726411,375010121,1,0.000519583806876,Giant,4,20.59555135,308.9332703,20:35:43.984872,07:26:41.181720,7.4447727,52.3545,-19.1957,313.52161111,25.1945,10.39,2457249.161,0.012,4.327186,4e-05,4.464,11.27,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C045081,J19322519+1408484,311666130,1,0.000430498724162,Giant,4,19.54033241,293.1049861,19:32:25.196664,14:08:48.317640,14.1467549,50.175,-2.41016,297.82088889,35.38116667,12.45,2457247.481,0.0072,1.930994,1.3e-05,3.094,16.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C072532,J19282379+1212477 ,70075986,1,0.000400366704873,Giant,4,19.47327313,292.0990969,19:28:23.783256,12:12:47.658960,12.2132386,48.0066,-2.47606,296.21719444,33.66297222,12.16,2457248.15,0.006,1.8789889,9e-06,2.191,20.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C07416,J00484781-6131306,234505503,0,nan,Giant,4,0.81327778,12.19916667,00:48:47.80,-61:31:30.60,-61.5251667,303.489,-55.6002,331.1025,-57.84011111,10.88,2456932.517,0.023,2.969967,9e-05,5.616,5.08,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C013631,J06490340-4228516 ,170220932,1,0.00103685351371,Giant,4,6.81761111,102.26416667,06:49:03.40,-42:28:51.60,-42.481,251.949,-18.3467,111.75527778,-64.99675,10.85,2457018.12,0.013,3.693528,4.8e-05,3.55,10.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C032144,J07422543-6138272,350141132,1,0.00133877686457,Giant,4,7.70705556,115.60583333,07:42:25.40,-61:38:27.20,-61.64088889,273.791,-17.9381,168.17988889,-77.89347222,11.43,2456913.434,0.0089,4.605004,4.9e-05,5.04,39.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C010190,J21042077-6214389,341312779,1,0.000719504803413,Giant,4,21.07244444,316.08666667,21:04:20.80,-62:14:38.90,-62.24413889,333.062,-39.0968,297.35916667,-43.11266667,10.33,2456868.017,0.0074,0.6430131,7.2e-06,1.0584,3.28,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS29C10785,J00102466-5227520,200663492,1,0.00199438553664,Giant,4,0.17352071,2.6028106,00:10:24.674544,-52:27:52.012080,-52.4644478,317.017,-63.5274,334.51963889,-47.60772222,11.06,2457266.633,0.012,1.0390926,1.1e-05,1.956,4.54,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C015376,J20492118-5056553,100852111,1,0.00146846235293,Giant,4,20.82255556,312.33833333,20:49:21.20,-50:56:55.40,-50.94872222,347.863,-39.0526,299.95852778,-31.82033333,11.16,2457295.125,0.044,5.48169,0.00024,4.8,5.48,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C018924,J19233323+0414598 ,183004486,1,0.000592646946158,Giant,4,19.392565,290.888475,19:23:33.234000,04:14:59.804880,4.2499458,40.4014,-5.17366,293.307,26.01486111,10.65,2457251.562,0.015,4.612793,5.4e-05,5.544,10.32,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C026115,J16130900-4858071 ,409306006,1,0.000393285997716,Giant,4,16.21916564,243.28748458,16:13:08.9963,-48:58:07.1436,-48.968651,333.345,1.61737,250.60255556,-27.31247222,10.47,2457481.829,0.067,2.41667,0.00036,5.184,11.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C011657,J14364508-5652200 ,412045247,1,0.00143994954727,Giant,4,14.61252264,219.18783958,14:36:45.0815,-56:52:20.1346,-56.87225961,316.98,3.09923,236.90661111,-39.12313889,9.96,2457481.657,0.061,3.00969,0.0003,8.016,5.88,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C061642,J16120735-5013206 ,216020228,0,nan,Giant,4,16.20204517,243.0306775,16:12:07.3626,-50:13:20.2476,-50.222291,332.365,0.81794,250.70661111,-28.57377778,12.24,2457482.723,0.0092,1.103852,2e-05,2.882,17.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C04841,J02024219-5635568,231057974,0,nan,Giant,4,2.04505556,30.67583333,02:02:42.20,-56:35:56.90,-56.59913889,284.453,-57.8987,351.069,-61.36213889,10.5,2457337.03,0.032,6.04918,0.00015,2.088,6.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C25837,J02471581+3606094,381806347,1,0.00164349277681,Giant,4,2.78772444,41.81586667,02:47:15.8080,36:06:09.541,36.10265028,147.727,-21.1311,50.42841667,19.04611111,10.03,2455866.059,0.004,1.970005,6e-06,2.85,13.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C014773,J05280120+2728495 ,285862393,1,0.000553357121848,Giant,4,5.46686194,82.00292917,05:28:00.703,27:28:47.36,27.47982222,179.146,-4.05443,82.89061111,4.23766667,10.67,2455954.591,0.003,1.185484,4e-06,2.07,9.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C004741,J15241487-2043552 ,428918665,1,0.000906715331699,Giant,4,15.40413139,231.06197083,15:24:14.873,-20:43:55.3058,-20.73202939,344.588,29.5165,233.974,-2.02983333,9.96,2457675.892,0.034,18.34221,0.0004,7.176,6.25,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C025114,J14474165-4356526 ,383853951,1,0.00044372099331,Giant,4,14.79490333,221.92355,14:47:41.652,-43:56:52.589,-43.94794139,324.07,14.1005,233.25136111,-26.44827778,10.81,2457536.087,0.021,7.673695,0.00024,3.408,15.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C06040,J01372653-4406549,100100538,1,0.040204211253,Giant,4,1.62402778,24.36041667,01:37:26.50,-44:06:55.00,-44.11527778,277.329,-70.6551,359.54463889,-49.15291667,10.82,2456933.539,0.007,10.407117,8e-05,7.1688,26.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C039121,J19393319-0902263 ,242776033,0,nan,Giant,4,19.65921968,294.8882952,19:39:33.190848,-09:02:26.350800,-9.040653,30.2053,-14.7631,295.17008333,12.25038889,11.75,2457248.173,0.0061,1.9332278,9e-06,4.008,15.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C008604,J15301552-4108337 ,149436670,1,0.00156032172536,Giant,4,15.50431356,232.56470333,15:30:15.5288,-41:08:33.8345,-41.14273181,332.449,12.4521,240.53755556,-21.456,9.53,2457483.938,0.002,2.4963256,5e-06,2.05,23.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C025319,J18213701+0332172 ,168569837,1,0.000490473863338,Giant,4,18.36028131,275.4042197,18:21:37.012728,03:32:17.165760,3.5381016,32.6929,8.24449,276.04872222,26.864,12.06,2457195.08,0.0048,5.510169,2.3e-05,3.7248,16.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C006222,J15574301-1659023 ,410574571,1,0.000325419716141,Giant,4,15.96194444,239.42916667,15:57:43.00,-16:59:02.4,-16.984,354.064,26.8696,240.83766667,3.41391667,10.2,2457148.995,0.078,14.92795,0.0012,7.608,9.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C032889,J19242094-0031255 ,51543930,1,0.000553797344299,Giant,4,19.40581964,291.0872946,19:24:20.950704,-00:31:25.619880,-0.5237833,36.235,-7.55795,292.71013889,21.26836111,11.49,2457247.698,0.0084,13.710202,5.5e-05,4.44,30.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C005847,J13390675-2756305,49288558,1,0.01631,Giant,4,13.65186111,204.77791667,13:39:06.70,-27:56:30.60,-27.94183333,315.60765,33.75376,213.26023,-16.41748,10.02,2455274.113,0.001,10.9468612,0.001,2.63,7.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C002801,J18243942-4201412,90083037,0,nan,Giant,4,18.41094825,276.16422375,18:24:39.4137,-42:01:41.2972,-42.02813811,352.19767,-13.19128,274.83025,-18.69215,8.51,2457593.771,0.014,9.94092,0.00019,4.8,8.09,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C070110,J16091546-4214114,162936761,0,nan,Giant,4,16.15429622,242.31444333,16:09:15.4664,-42:14:11.3136,-42.236476,337.46143,6.99736,248.40152,-20.85087,12.12,2457524.1,0.03,2.41336,0.00011,4.128,21.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C018108,J17362073+0955340,277626665,1,0.00078259577339,EB1,5,17.60575974,264.0863961,17:36:20.735064,09:55:33.898800,9.926083,33.4766,21.1451,263.03197222,33.22244444,12.3,2457197.691,0.0058,3.587427,2e-05,3.696,18.0,nan,180.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C005429,J19501960+1327204 ,209490002,1,0.00110082421184,EB1,5,19.83878089,297.5817133,19:50:19.611192,13:27:20.500920,13.4556947,51.709,-6.53803,302.81513889,33.80611111,9.61,2457247.177,0.0072,11.451089,6.3e-05,5.758,34.6,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C030790,J07461033+0735161,271098615,1,0.000520980901134,EB1,5,7.76952778,116.54291667,07:46:10.30,07:35:16.20,7.58783333,212.302,15.5988,117.08638889,-13.39044444,11.84,2457057.523,0.0057,1.5340834,7.3e-06,3.1416,17.44,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C041313,J06575338+1337524,386423419,1,0.0006030131666,EB1,5,6.96483333,104.4725,06:57:53.40,13:37:52.60,13.63127778,201.453,7.57416,104.23908333,-9.0955,11.13,2457057.011,0.026,5.79088,0.00014,4.464,16.8,nan,48.0,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C053025,J08224288+0648180,366322578,1,0.000604222696408,EB1,5,8.37858333,125.67875,08:22:42.90,06:48:18.20,6.80505556,217.314,23.3757,126.34297222,-12.24686111,11.76,2457056.855,0.017,17.74076,0.00029,4.608,44.1,nan,77.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C047560,J16475523+0147382 ,270915259,0,nan,EB1,5,16.79869444,251.98041667,16:47:55.30,01:47:38.80,1.79411111,19.4257,28.0874,250.21677778,24.00433333,12.02,2456797.739,0.0085,2.148337,2e-05,2.7216,28.6,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C016262,J19000974-0014395,373401892,1,0.000417089539702,EB1,5,19.00270597,285.0405895,19:00:09.7414800,-00:14:39.791040,-0.2443864,33.7092,-2.05255,286.2945,22.34813889,11.75,2457198.132,0.0095,4.797229,4e-05,4.968,10.82,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C016309,J18235864+1248178 ,157160589,1,0.00075973243,EB1,5,18.39962223,275.9943334,18:23:58.640016,12:48:17.843400,12.8049565,41.3979,11.8177,277.23980556,36.09372222,10.65,2457195.163,0.0092,6.502757,4.9e-05,3.2736,22.6,nan,34.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C015359,J19311511+1117095 ,26745203,1,0.000631972432826,EB1,5,19.52086387,292.812958,19:31:15.109920,11:17:09.5240400,11.2859789,47.5247,-3.53278,296.83708333,32.62427778,10.59,2457245.794,0.0071,5.481142,3.6e-05,4.308,18.6,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C022793,J19195232+0941487,131834282,1,0.000295231626113,EB1,5,19.33119917,289.9679876,19:19:52.317024,09:41:48.721200,9.696867,44.7983,-1.81988,293.26297222,31.53769444,11.59,2457247.906,0.0066,5.356863,3.4e-05,6.449,24.0,nan,80.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS17C26406,J22414413-5620060,219122081,1,0.00289247542338,EB1,5,22.69558333,340.43375,22:41:44.10,-56:20:06.10,-56.33502778,332.338,-52.7446,316.17138889,-43.61180556,12.08,2456916.954,0.046,3.92065,0.00019,3.36,28.6,nan,58.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C12779,J01441993-4201052,401837098,1,0.00121466397916,EB1,5,1.73886111,26.08291667,01:44:19.90,-42:01:05.30,-42.01813889,270.352,-71.6025,2.86841667,-48.07872222,11.6,2456928.593,0.0051,6.944725,4e-05,3.4704,30.9,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C18633,J01004580-6144091,234521130,1,0.00359642131619,EB1,5,1.01272222,15.19083333,01:00:45.80,-61:44:09.30,-61.73591667,300.99,-55.3572,332.63688889,-59.03169444,11.75,2456928.987,0.022,12.81616,0.00031,5.52,28.4,nan,135.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C043469,J07194564-5334266,380038262,1,0.000975107016988,EB1,5,7.32936111,109.94041667,07:19:45.70,-53:34:26.90,-53.57413889,264.757,-17.5629,136.51616667,-73.79358333,12.46,2456915.45,0.0055,2.505665,1.3e-05,2.9952,34.1,nan,90.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C006974,J08151018-2949418 ,155809893,1,0.000439512264733,EB1,5,8.25283333,123.7925,08:15:10.20,-29:49:41.80,-29.82827778,248.715,2.81088,136.14391667,-47.99947222,10.46,2456660.302,0.0061,13.82686,0.00022,4.4232,24.5,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C073028,J08325021-2702584 ,283311078,1,0.000851763972549,EB1,5,8.54727778,128.20916667,08:32:50.20,-27:02:58.60,-27.04961111,248.644,7.58496,140.06552778,-44.07527778,11.98,2457108.194,0.015,1.990595,2.4e-05,3.8136,38.5,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS24C015848,J12554695-4108105 ,145092083,1,0.000787892158068,EB1,5,12.92969444,193.94541667,12:55:46.90,-41:08:10.60,-41.13627778,303.812,21.728,210.36280556,-32.09797222,11.48,2456701.927,0.0072,6.105907,6.7e-05,5.4144,25.1,nan,66.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS24C021335,J11490409-2908579 ,429166077,1,0.00275530568561,EB1,5,11.81780556,177.26708333,11:49:04.10,-29:08:58.00,-29.14944444,286.902,31.7735,190.10997222,-27.61058333,11.65,2456705.792,0.0043,2.681782,1.3e-05,2.6448,21.8,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C012328,J16120367-3000491 ,95282358,1,0.000532984236967,EB1,5,16.20102778,243.01541667,16:12:03.70,-30:00:49.20,-30.01366667,346.532,15.4066,246.5765,-8.74238889,11.51,2456738.596,0.0052,4.0253,2.1e-05,3.3168,27.8,nan,90.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C033393,J21104208-5509408,231634816,1,0.00160327869561,EB1,5,21.17836111,317.67541667,21:10:42.10,-55:09:41.00,-55.16138889,341.808,-41.6466,301.86822222,-36.87213889,12.15,2456776.281,0.011,4.452627,4.3e-05,3.2184,62.4,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS28C08380,J20003981-6003053,351231092,1,0.001195823276,EB1,5,20.01105556,300.16583333,20:00:39.80,-60:03:05.50,-60.05152778,337.052,-31.8211,288.71113889,-38.55672222,12.09,2456773.077,0.022,5.74635,0.00012,4.776,30.9,nan,80.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C019405,J08111987-4226426,81287784,1,0.000332199511182,EB1,5,8.18886111,122.83291667,08:11:19.90,-42:26:42.60,-42.44516667,258.828,-4.7842,143.09766667,-59.97802778,11.24,2456976.913,0.011,3.803819,2.3e-05,5.1888,10.12,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C037251,J06491404-0204050,36444288,1,0.000568153703681,EB1,5,6.82057009,102.3085513,06:49:14.052312,-02:04:05.2719600,-2.0681311,214.522,-1.43297,103.58716667,-24.92872222,12.06,2457340.105,0.019,20.50195,0.00044,4.56,23.7,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C097463,J07333244-4436360 ,122996491,1,0.000989831949838,EB1,5,7.559,113.385,07:33:32.40,-44:36:36.10,-44.61002778,257.286,-11.7995,131.43052778,-64.72183333,12.24,2456979.707,0.0086,1.6975858,8.7e-06,2.484,38.4,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C029815,J06151192-0343045 ,242199179,1,0.000489906984226,EB1,5,6.25331045,93.79965671,06:15:11.91761,-03:43:04.38996,-3.7178861,212.121,-9.75383,94.26011111,-27.101,11.49,2457350.253,0.0074,1.638707,1e-05,3.576,24.6,nan,65.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C023341,J06183771+0954060 ,302864461,1,0.000485578707235,EB1,5,6.31047561,94.6571342,06:18:37.712208,09:54:06.1747200,9.9017152,200.378,-2.6751,94.7175,-13.46133333,10.67,2457343.757,0.005,1.6388093,8e-06,2.251,15.6,nan,37.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C038557_NEI,J19042853-0610313,40318158,1,0.000474621397998,EB1,5,19.07459889,286.11898333,19:04:28.556,-06:10:31.28,-6.17535556,28.9002,-5.70236,286.71613889,16.33344444,12.3,2457198.751,0.0092,2.611351,1.9e-05,3.24,40.0,nan,90.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C013631,J18433179-4725378 ,390817675,1,0.00133046149448,EB1,5,18.7255,280.8825,18:43:31.80,-47:25:37.90,-47.42719444,348.362,-18.3622,278.0555,-24.29175,10.82,2456773.232,0.011,5.877345,5.2e-05,6.78,28.94,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C053355,J13541454-5745410,208424102,1,0.00045236324318,EB1,5,13.90404475,208.56067125,13:54:14.5611,-57:45:41.2103,-57.76144731,311.254,4.092,230.60216667,-42.42238889,12.56,2457486.335,0.029,1.511593,6.4e-05,3.312,14.7,nan,80.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C002640,J19384811-0333211 ,249957152,1,0.00107062135375,EB1,5,19.64669777,294.7004665,19:38:48.111960,-03:33:21.387600,-3.555941,35.1706,-12.1547,295.96088889,17.68488889,8.96,2457277.337,0.01,7.117227,6.9e-05,3.624,12.3,nan,25.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C039402,J16493872-5038054 ,53440493,1,0.000461033772137,EB1,5,16.82742558,252.41138375,16:49:38.7321,-50:38:05.3336,-50.63481489,336.162,-3.81143,257.46797222,-27.95791667,11.47,2457601.114,0.0088,4.634305,4.8e-05,3.295,24.2,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C097686,J17283896-4529088,218251785,1,0.000556184410949,EB1,5,17.47749264,262.16238958,17:28:38.9735,-45:29:08.8465,-45.48579069,344.191,-6.00571,264.07283333,-22.20763889,11.83,2457591.518,0.014,1.97252,3.5e-05,3.144,16.8,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C007772,J17384874-5456257 ,74269311,1,0.000538160562571,EB1,5,17.64687219,264.70308292,17:38:48.7399,-54:56:25.7071,-54.94047419,336.902,-12.3535,266.43166667,-31.56677778,10.04,2457602.469,0.003,2.1240481,9e-06,3.293,15.55,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C040381,J17344244-6427356 ,306001396,1,0.0010609225111,EB1,5,17.57845642,263.67684625,17:34:42.4431,-64:27:35.779,-64.45993861,328.074,-16.5796,266.38722222,-41.09991667,11.9,2457590.512,0.0051,2.48173,1.6e-05,4.49,34.4,nan,90.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C013589,J19465388+1041012 ,320988319,1,0.000603150425549,EB1,5,19.78163423,296.7245135,19:46:53.883240,10:41:01.2494400,10.6836804,48.8655,-7.18321,301.13558333,31.27972222,11.42,2457246.641,0.0066,2.683636,1.5e-05,6.938,15.18,nan,65.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C085975,J06374459-0336409 ,52901994,1,0.00155466395327,EB1,5,6.62906241,99.4359362,06:37:44.624688,-03:36:41.590800,-3.611553,214.593,-4.69001,100.55372222,-26.70580556,11.97,2457343.897,0.011,1.7241682,9e-06,2.952,17.2,nan,196.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C032989,J19361092+0354522 ,214099326,1,0.000323770846599,EB1,5,19.60303529,294.0455294,19:36:10.927056,03:54:52.252560,3.9145146,41.5888,-8.11276,296.68588889,25.15358333,12.67,2457254.5,0.0035,0.9552003,3e-06,2.89,14.35,nan,35.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C036750,J20201669+0704563 ,462382587,1,0.00122957306014,EB1,5,20.33797413,305.069612,20:20:16.706880,07:04:56.457840,7.0823494,49.9259,-16.1189,309.31972222,25.86169444,11.02,2457246.054,0.0066,9.429869,7.5e-05,2.786,34.3,nan,65.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C036085,J08593375-5724436 ,383605575,1,0.000483811489646,EB1,5,8.99269444,134.89041667,08:59:33.70,-57:24:43.70,-57.41213889,275.512,-7.46759,177.75072222,-67.64113889,11.01,2456979.988,0.0033,0.7077127,1.5e-06,2.4072,13.12,nan,26.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C043920,J08420457-4955264 ,93922805,1,0.000492740714803,EB1,5,8.70127778,130.51916667,08:42:04.60,-49:55:26.40,-49.924,268.028,-4.75688,160.92344444,-63.731,11.62,2456979.696,0.0049,2.6944506,8.9e-06,3.276,12.61,nan,30.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C028477,J08520769-5131216 ,145925745,0,nan,EB1,5,8.86880556,133.03208333,08:52:07.70,-51:31:21.60,-51.52266667,270.277,-4.51086,165.99766667,-64.04911111,11.57,2456979.384,0.0027,1.4802287,2.6e-06,2.2872,16.76,nan,35.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS24C054543,J12334128-2723296 ,389312806,0,nan,EB1,5,12.56147222,188.42208333,12:33:41.30,-27:23:30.20,-27.39172222,298.103,35.3135,198.99375,-21.739,11.9,2456765.915,0.013,1.888348,2.3e-05,3.456,25.7,nan,37.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C022032,J20272697-6215229 ,351347421,1,0.000296762044321,EB1,5,20.4575,306.8625,20:27:27.00,-62:15:23.00,-62.25638889,334.163,-34.8965,291.92633333,-41.59463889,11.42,2456865.591,0.0081,3.2021601,nan,2.5224,25.1,nan,30.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C003765,J05431067-5908410,350479101,1,0.00546213793994,EB1,5,5.71963889,85.79458333,05:43:10.70,-59:08:41.10,-59.14475,267.746,-31.6947,73.60202778,-82.34408333,9.76,2456620.821,0.013,5.959045,8.7e-05,3.72,14.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C007311,J09351787-3054505 ,25281076,1,0.00189108394668,EB1,5,9.58830556,143.82458333,09:35:17.90,-30:54:50.60,-30.91405556,260.702,15.4456,159.40352778,-42.28313889,10.03,2456649.382,0.021,16.641,0.00042,5.088,16.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C043014,J15551161-2227154 ,220603887,1,0.00182249667072,EB1,5,15.91988889,238.79833333,15:55:11.60,-22:27:15.70,-22.45436111,349.307,23.4429,241.37430556,-2.06236111,12.27,2457123.958,0.024,34.36907,0.0008,6.648,63.1,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C03073,J00334762+3813473,115618085,1,0.00398797832056,EB1,5,0.56323,8.44845,00:33:47.6280,38:13:47.445,38.22984583,119.125,-24.5114,24.37375,31.45619444,10.86,2457314.415,0.011,6.933267,4.2e-05,4.33,10.5,nan,200.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C26522,J00080127+3606344,194302774,1,0.00117544955621,EB1,5,0.13368611,2.00529167,00:08:01.270,36:06:34.33,36.10953611,113.192,-25.9397,17.87280556,31.96866667,11.98,2456307.143,0.0093,3.634606,3e-05,4.13,8.9,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C20133,J03333723+2807087,46535062,1,0.00112655231386,EB1,5,3.56018667,53.4028,03:33:36.672,28:07:14.86,28.12079444,161.264,-22.4304,57.86672222,8.67227778,12.1,2455899.81,0.01,4.20499,4e-05,3.29,33.3,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C005812,J05400199+2245442 ,20075148,1,0.00088819347946,EB1,5,5.66721667,85.00825,05:40:01.98,22:45:44.2,22.76227778,184.6,-4.30988,85.39763889,-0.59730556,10.05,2456617.409,0.011,18.6801,0.0002,4.78,27.2,nan,80.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C020712,J05595943+4026105 ,368620108,1,0.000645926593807,EB1,5,5.99980111,89.99701667,05:59:59.284,40:26:09.85,40.43606944,171.518,8.33464,89.99763889,16.99677778,12.0,2455958.26,0.01,3.77462,3e-05,3.69,21.6,nan,54.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C021107,J05144516+4338112 ,368121984,1,0.00104069191435,EB1,5,5.24588139,78.68822083,05:14:45.173,43:38:11.19,43.63644167,164.319,2.91893,81.28063889,20.53894444,11.6,2456656.85,0.004,3.4333964,7.4e-06,3.31,47.1,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C026271,J05093564+3334477 ,366968353,1,0.00121996574759,EB1,5,5.1599,77.3985,05:09:35.64,33:34:47.6,33.57988889,171.859,-3.81573,79.34361111,10.60558333,11.46,2456657.374,0.0065,2.889337,1.3e-05,3.38,31.5,nan,76.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C042689,J04490844+4036143,187180498,1,0.000663969157631,EB1,5,4.81901639,72.28524583,04:49:08.459,40:36:14.50,40.60402778,163.806,-2.68998,75.93988889,18.0255,11.9,2456642.409,0.024,16.79001,0.00024,5.14,42.8,nan,100.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C11953,J14292677+2822034,157881408,1,0.00302144799056,EB1,5,14.49077194,217.36157917,14:29:26.779,28:22:03.66,28.36768333,41.9264,68.3172,203.28027778,40.41527778,12.44,2456395.921,0.016,9.53607,0.0001,3.1,37.5,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C01960,J17332435+3125213,39545428,0,nan,EB1,5,17.55676519,263.35147792,17:33:24.3547,31:25:21.380,31.42260556,55.4852,29.4287,260.17133333,54.63527778,11.09,2456811.29,0.0012,0.73952818,6e-07,1.71,22.0,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C20122,J18105606+3627366,76040960,1,0.000966185835286,EB1,5,18.18223833,272.733575,18:10:56.058,36:27:36.75,36.46020833,63.3265,23.3795,274.38088889,59.85794444,11.88,2456811.218,0.004,1.9427528,6e-06,3.78,24.9,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C036337,J18534727+3236502 ,29008167,1,0.000759117084057,EB1,5,18.89640556,283.44608333,18:53:47.06,32:36:43.92,32.6122,62.7936,13.7731,290.03022222,55.12038889,11.88,2455810.07,0.03,7.1943,0.0003,2.81,29.8,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C036556,J19354606+2344519 ,375290344,1,0.000366178088494,EB1,5,19.59612639,293.94189583,19:35:46.055,23:44:51.95,23.74776389,58.959,1.54951,301.44955556,44.60769444,11.25,2455806.01,0.01,1.09207,1e-05,2.19,14.1,nan,30.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C037898,J19523562+2950416 ,11992774,1,0.000822140310091,EB1,5,19.87655694,298.14835417,19:52:35.605,29:50:41.53,29.84486944,66.117,1.33904,309.08783333,49.53513889,12.04,2456861.659,0.0049,16.309653,5.8e-05,2.8,27.3,nan,76.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C041492,J19264801+3558559 ,137310716,1,0.0012996684325,EB1,5,19.44666889,291.70003333,19:26:48.008,35:58:55.81,35.98216944,68.8696,9.04586,303.26438889,56.94230556,11.43,2454252.687,0.0014,3.1093378,2.9e-06,3.24,48.0,nan,150.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C027964,J21083683+3351363 ,429469081,1,0.000811215464255,EB1,5,21.14347944,317.15219167,21:08:36.526,33:51:19.26,33.85535,78.8793,-9.34563,334.03133333,47.37244444,11.45,2455819.019,0.009,2.07024,2e-05,2.77,27.0,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C030222,J22162273+3810285 ,119963899,1,0.000510824597539,EB1,5,22.27298778,334.09481667,22:16:22.756,38:10:28.58,38.17460556,92.2496,-15.2901,354.40633333,44.72255556,12.12,2456969.824,0.0096,0.9264271,6.5e-06,3.03,13.1,nan,38.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C047513,J22215856+3656312,120239348,1,0.00103885379906,EB1,5,22.36624361,335.49365417,22:21:58.477,36:56:25.85,36.94051389,92.4634,-16.9364,354.88383333,43.09952778,12.67,2455818.55,0.02,3.5843,0.0001,3.21,35.0,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C047664,J22002719+3019157,236678810,1,0.00108251347841,EB1,5,22.00755722,330.11335833,22:00:27.206,30:19:15.92,30.32108889,84.4992,-19.5102,345.48113889,39.36663889,12.58,2456970.709,0.0082,2.2886275,9.7e-06,2.92,30.3,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C028594,J01255264+6232471 ,55003121,1,0.00054355615356,EB1,5,1.43128694,21.46930417,01:25:52.633,62:32:47.15,62.54643056,126.89,-0.0603848,49.80525,48.33455556,11.9,2457433.666,0.028,14.22085,0.00052,8.82,28.3,nan,45.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C07154,J11481527+4344512,253046895,1,0.00129176354029,EB1,5,11.804245,177.063675,11:48:15.282,43:44:51.36,43.7476,156.312,69.0588,156.81366667,38.29447222,11.86,2457140.095,0.013,2.47105,3.9e-05,3.0,41.4,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C034476,J20344883+5522032 ,276562881,1,0.000613544929753,EB1,5,20.58023183,308.7034775,20:34:48.8346,55:22:03.158,55.36754389,91.7536,8.89971,347.37255556,68.64366667,11.29,2457622.53,0.025,5.406061,2.4e-05,3.94,11.6,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C21543,J23090959+3640389,374172454,1,0.00195413475958,EB1,5,23.15266394,347.28995917,23:09:09.5902,36:40:38.909,36.67747472,101.041,-21.8088,5.52672222,38.18563889,9.93,2456306.579,0.013,3.602953,2.5e-05,4.56,6.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C19478,J01580769+3739571,67515523,1,0.00077642360974,EB1,5,1.96880667,29.5321,01:58:07.704,37:39:57.18,37.66588333,137.253,-23.3442,41.11036111,23.91788889,10.6,2455865.847,0.005,2.29893,1e-05,2.32,11.5,nan,33.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C02563,J04241766+4041015,367777421,1,0.00143125746363,EB1,5,4.40490733,66.07361,04:24:17.6664,40:41:01.488,40.68374667,160.581,-6.13645,71.04105556,18.80630556,11.06,2456939.997,0.0022,0.58604341,7.2e-07,1.74,12.5,nan,38.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C010057,J05350317+1916486 ,437848718,1,0.000384623176055,EB1,5,5.58421108,83.76316625,05:35:03.1599,19:16:48.67,19.28018611,186.951,-7.13892,84.09958333,-4.03144444,10.6,2454040.361,0.006,10.9771896,3e-05,4.9,40.0,nan,66.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C036136,J06430173+2927077 ,353495822,1,0.000531543968388,EB1,5,6.71715003,100.7572505,06:43:01.7401200,29:27:07.6842000,29.4521345,185.474,11.2902,99.41213889,6.36363889,12.0,2457355.919,0.0057,7.93694,2.2e-05,5.34,26.1,nan,44.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C21957,J07551071+4133451,39023331,1,0.000338153179715,EB1,5,7.91963703,118.79455542,07:55:10.6933,41:33:45.166,41.56254611,178.308,29.0349,112.60708333,20.35669444,9.73,2456347.861,0.02,36.76198,0.0006,5.4,18.6,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C06673,J18123695+3751155,76084908,1,0.00142952218631,EB1,5,18.21026389,273.15395833,18:12:36.95,37:51:15.50,37.85430556,64.8859,23.4709,275.17969444,61.23688889,11.42,2455855.89,0.02,6.1616,0.0002,8.02,17.4,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C043649,J19553552+3028577,87195843,1,0.000583952079178,EB1,5,19.92653778,298.89806667,19:55:35.536,30:28:57.71,30.48269722,66.9978,1.112,310.33677778,49.95427778,11.84,2456895.41,0.015,0.9588413,9e-06,2.88,10.9,nan,45.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C050332,J19553638+3028359,87195909,0,nan,EB1,5,21.86806028,328.02090417,21:52:05.017,28:38:10.34,28.63620556,81.8677,-19.5947,342.42283333,38.65269444,11.73,2455818.378,0.009,1.07074,1e-05,2.26,24.2,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C08665,J03422112+4012598,201038160,1,0.00070895697661,EB1,5,3.70587333,55.5881,03:42:21.144,40:12:59.82,40.21661667,154.893,-11.8178,62.66433333,19.98716667,11.91,2456933.144,0.014,10.065088,0.00064,4.72,30.8,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC10C02241,J17374783+2944031,357597064,1,0.00246418222969,EB1,5,17.62995583,264.4493375,17:37:47.841,29:44:03.15,29.73420833,53.9382,28.0488,261.97394444,53.01897222,11.39,2457241.229,0.032,2.830241,4.4e-05,4.2,5.3,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C012084,J21362511+4607457 ,240574644,1,0.000556501442625,EB1,5,21.60697144,324.10457167,21:36:25.0972,46:07:45.726,46.12936833,91.4199,-4.46884,351.28686111,55.39105556,10.76,2457622.777,0.025,0.630566696,6.6e-09,3.0,4.7,nan,160.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C08444,J00522590+2034516,435878066,1,0.00121721906356,EB1,5,0.87386111,13.10791667,00:52:25.90,20:34:51.2,20.58088889,123.246,-42.2903,20.153,13.77261111,11.2,2456309.142,0.008,1.7189172,1e-05,2.64,16.8,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C23482,J23185470+3837270,409475692,1,0.00145595369005,EB1,5,23.31516306,349.72744583,23:18:54.587,38:37:27.94,38.62442778,103.768,-20.7796,8.90669444,38.91177778,11.49,2455842.63,0.02,6.2594,0.0001,3.42,19.8,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C020529,J20432385+2638189 ,418363395,1,0.000651076443052,EB1,5,20.72329167,310.849375,20:43:23.85,26:38:18.90,26.63858333,69.7249,-9.72409,322.91036111,42.86830556,11.56,2455817.799,0.004,1.420998,6e-06,1.63,25.7,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C048226,J21141947+2850076 ,297678377,1,0.000480231481732,EB1,5,21.23874361,318.58115417,21:14:19.477,28:50:07.68,28.83546667,75.8996,-13.6076,332.64461111,42.30075,11.55,2456970.71,0.0081,4.448366,2.4e-05,4.65,18.2,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C05819,J11434816+4410464,115891651,1,0.000517007694143,EB1,5,11.73004389,175.95065833,11:43:48.158,44:10:46.40,44.17955556,157.094,68.1944,155.655,38.26191667,11.22,2457140.868,0.01,2.24278,2.6e-05,3.18,12.7,nan,100.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C047614,J09370437-5556442,440437762,1,0.000523991185322,EB1,5,9.61788889,144.26833333,09:37:04.40,-55:56:44.30,-55.94563889,278.067,-2.75967,183.71611111,-62.90113889,12.37,2456980.461,0.031,2.15216,0.00015,7.5,11.4,nan,45.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C075415,J11275068-5854598 ,451585544,1,0.000617042836152,EB1,5,11.46408169,171.96122542,11:27:50.6941,-58:54:59.7877,-58.91660769,292.311,2.22066,208.22719444,-54.53461111,11.62,2457778.928,0.032,3.92207,0.00014,3.432,39.8,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C021633,J11490549-6141321 ,324675819,1,0.000430092755544,EB1,5,11.81819231,177.27288458,11:49:05.4923,-61:41:32.2058,-61.69227939,295.611,0.29014,214.82436111,-54.75961111,10.88,2457777.584,0.0094,3.302989,3.6e-05,4.702,26.5,nan,55.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C011506,J11060035-6127516,466631990,1,0.000356018095006,EB1,5,11.10010803,166.50162042,11:06:00.3889,-61:27:51.6845,-61.46435681,290.685,-1.12526,208.01608333,-58.25308333,10.54,2457777.007,0.027,4.16062,0.00013,3.6,11.2,nan,45.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C051094,J12431080-5617404,412301924,1,0.000514223488462,EB1,5,12.71966778,190.79501667,12:43:10.804,-56:17:40.623,-56.2946175,301.779,6.55864,218.02538889,-46.21258333,12.03,2457778.985,0.0091,0.8934854,1e-05,2.993,27.9,nan,130.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C048084,J13093975-5154253,245001386,1,0.000943660319564,EB1,5,13.16103317,197.4154975,13:09:39.7194,-51:54:25.2022,-51.90700061,305.792,10.8635,219.33819444,-40.43752778,11.81,2457778.566,0.0059,1.590168,1.1e-05,2.326,34.5,nan,100.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C033262,J13061628-4725194 ,258521936,1,0.00071065916669,EB1,5,13.10452117,196.5678175,13:06:16.2762,-47:25:19.3847,-47.42205131,305.533,15.3748,215.92775,-36.78769444,11.79,2457778.316,0.0052,2.29124,1.4e-05,2.321,23.1,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C028590,J12585035-5946089 ,253117716,1,0.000241256516056,EB1,5,12.98065081,194.70976208,12:58:50.3429,-59:46:09.0808,-59.76918911,303.865,3.08915,223.42863889,-47.88958333,12.48,2457777.328,0.03,3.075817,9.9e-05,4.608,11.8,nan,140.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C016096,J12152903-6239286,383338471,1,0.000370739155163,EB1,5,12.25806214,183.87093208,12:15:29.0237,-62:39:28.5728,-62.65793689,298.817,-0.0738089,219.79875,-53.38363889,10.69,2457777.552,0.019,2.791493,6.1e-05,3.5,10.43,nan,30.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C051850,J11453481-5838043 ,267852050,1,0.000490686805121,EB1,5,11.75966617,176.3949925,11:45:34.7982,-58:38:04.3498,-58.63454161,294.436,3.14661,210.79655556,-52.78994444,11.06,2457782.517,0.019,6.43491,0.00012,2.717,46.7,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C089030,J18195609-5637376 ,119045610,1,0.000603198962534,EB1,5,18.33224081,274.98361208,18:19:56.0669,-56:37:37.7684,-56.62715789,337.952,-18.2831,273.27552778,-33.24452778,12.53,2457590.598,0.0058,1.449195,1.3e-05,3.202,33.5,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C050933,J12572635-5313323 ,169996124,1,0.000812207808807,EB1,5,12.95731711,194.35975667,12:57:26.3416,-53:13:32.3652,-53.225657,303.843,9.63548,218.10577778,-42.51963889,11.4,2457781.661,0.011,5.756194,6.8e-05,3.4,37.1,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C023721,J04344202+5708139 ,9364869,1,0.000838614210567,EB1,5,4.57833694,68.67505417,04:34:42.013,57:08:13.71,57.13714167,149.785,6.41175,76.10855556,34.72175,12.19,2457805.029,0.012,3.674581,3.2e-05,3.52,49.0,nan,100.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C010589,J04503574+6449021 ,66318756,1,0.000856005297697,EB1,5,4.84325972,72.64889583,04:50:35.735,64:49:02.18,64.81727222,145.088,12.832,80.17302778,41.96877778,11.69,2457821.545,0.02,2.125903,1.1e-05,3.6,36.3,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C011102,J05543098+4423442 ,440280489,1,0.00110831433299,EB1,5,5.90860861,88.62912917,05:54:30.991,44:23:44.16,44.3956,167.516,9.36294,88.95111111,20.96130556,11.79,2457806.164,0.022,4.517979,7.6e-05,4.08,33.0,nan,76.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C011538,J08153759+6730078 ,71593034,1,0.00226023203188,EB1,5,8.2604425,123.9066375,08:15:37.593,67:30:07.92,67.5022,148.112,32.928,107.95083333,46.1645,11.72,2457827.266,0.0065,2.379643,1.1e-05,3.03,51.8,nan,65.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C009423,J07493336+6133340 ,335564109,1,0.00436619165743,EB1,5,7.82592864,117.38892958,07:49:33.3431,61:33:34.416,61.55956,155.273,30.4833,106.53986111,39.68375,10.88,2457827.032,0.0052,2.1947739,8.6e-06,2.84,24.5,nan,76.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C018497,J07250699+5535166 ,444980623,0,nan,EB1,5,7.41861194,111.27917917,07:25:07.003,55:35:16.81,55.58800278,161.684,26.7328,104.18677778,33.19188889,12.88,2457837.7,0.012,1.372433,1.3e-05,2.8,29.8,nan,70.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C046514,J18511413+3340383 ,28678514,1,0.00140366310059,EB1,5,18.85392611,282.80889167,18:51:14.134,33:40:38.32,33.67731111,63.5845,14.6849,289.39877778,56.25725,12.26,2454253.313,0.0072,4.355816,1.8e-05,3.67,34.8,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C022981,J07394384+6915171 ,71330078,0,nan,EB1,5,7.66217572,114.93263583,07:39:43.8326,69:15:16.716,69.25464333,146.383,29.4956,102.62441667,46.90555556,11.76,2457827.523,0.0099,2.457247,1.6e-05,3.23,37.0,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C025354,J21332926+4752132 ,240446496,1,0.000386100485281,EB1,5,21.55812944,323.37194167,21:33:29.266,47:52:13.51,47.87041944,92.2266,-2.84627,352.3625,57.10097222,12.31,2457668.82,0.025,4.8569673,9.6e-06,4.44,31.0,nan,85.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C112212,J13355764-6036156,317991073,1,0.000413679168006,EB1,5,13.59934572,203.99018583,13:35:57.6446,-60:36:15.4879,-60.60430219,308.372,1.79633,229.74708333,-46.05236111,12.39,2457778.697,0.027,1.02629,3e-05,2.472,38.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C027343,J14260350-6512160 ,384922978,1,0.000478075744651,EB1,5,14.43429881,216.51448208,14:26:03.4757,-65:12:16.06,-65.20446111,312.645,-4.13249,240.26361111,-47.19216667,11.45,2457482.379,0.0075,1.605246,2.3e-05,3.655,15.0,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C025054,J04314419+5020301 ,104975120,1,0.000546196487892,EB1,5,4.5289375,67.9340625,04:31:44.175,50:20:30.10,50.34169444,154.495,1.48193,74.22836111,28.10358333,12.05,2455974.135,0.0036,1.1197185,5.7e-06,2.74,34.6,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS29C18368,J21250093-6021314,265469420,1,0.02813,EB1,5,21.41691667,321.25375,21:25:00.90,-60:21:31.40,-60.35872222,334.39469,-42.0426,301.48906,-42.39925,12.02,2456892.223,0.012,31.71023,0.00034,9.024,44.0,nan,67.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C008051_NEI,J11494839-6209287,325009766,1,0.001555,EB1,5,11.83011556,177.45173333,11:49:48.416,-62:09:28.78,-62.15799444,295.80398,-0.1422,215.48984,-55.03808,10.78,2457783.026,0.047,3.9593,0.00031,6.648,35.0,nan,35.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C043036_NEI,J17280027-4517428,218154661,0,nan,EB1,5,17.46674053,262.00110792,17:28:00.2659,-45:17:42.901,-45.29525028,344.28839,-5.80656,263.93861,-22.02412,13.1,2457967.005,0.015,4.5452,4.2e-05,6.5,50.0,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC22C16933,J17330414+6201567,219773418,1,0.0945,EB1,5,17.55115228,263.26728417,17:33:04.1482,62:01:56.793,62.0324425,91.19521,32.8668,234.1108,84.61835,12.64,2458009.09,0.012,1.964017,1.6e-05,2.98,55.4,nan,75.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C023682,J21412287+5745161,260169927,1,0.002165,EB1,5,21.68968864,325.34532958,21:41:22.8791,57:45:16.113,57.75447583,99.70994,3.72332,7.53727,63.7225,10.58,2457606.289,0.044,14.6931,0.0018,7.9,12.4,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C027670,J05171469+5100490,105233028,1,0.001719,EB1,5,5.28741778,79.31126667,05:17:14.704,51:00:48.92,51.01358889,158.50472,7.51195,82.41594,27.85532,11.51,2455975.515,0.0042,3.627761,3e-05,4.08,33.2,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC26C07877,J06385947+6517018,55533359,1,0.01809,EB1,5,6.64985494,99.74782417,06:38:59.4778,65:17:01.825,65.28384028,149.94883,23.20434,95.46893,42.0295,11.55,2458052.095,0.016,1.704713,2.2e-05,2.64,38.5,nan,120.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC26C26857,J03060294+7725106,396682789,1,0.02505,EB1,5,3.10082381,46.51235708,03:06:02.9657,77:25:10.695,77.4196375,130.16301,16.47972,74.29837,56.36633,11.42,2458053.649,0.017,3.921197,5.1e-05,3.68,49.5,nan,85.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C006628,J08195269+6107115,73325945,1,0.02738,EB1,5,8.33130222,124.96953333,08:19:52.688,61:07:11.62,61.11989444,155.65369,34.12928,111.26088,40.23654,12.2,2457826.862,0.022,15.27498,0.00022,5.99,51.6,nan,110.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC26C27987,J05545073+6943426,99391575,1,0.02273,EB1,5,5.91409572,88.71143583,05:54:50.7446,69:43:42.781,69.72855028,143.96973,20.6324,89.35394,46.29215,12.51,2458053.056,0.044,2.72633,0.0001,3.58,50.0,nan,80.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC26C16509,J02223899+7749307,395921960,1,0.02447,EB1,5,2.37749644,35.66244667,02:22:38.9872,77:49:30.635,77.82517639,127.80537,15.8252,71.14132,57.98815,10.84,2458055.71,0.024,0.6536693,1.1e-05,3.36,35.0,nan,60.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC26C05637,J01375445+8153223,408730579,1,0.02937,EB1,5,1.63179167,24.476875,01:37:54.450,81:53:22.26,81.88951667,124.65558,19.17373,73.98759,62.25812,11.11,2458069.715,0.01,0.8191886,6.7e-06,2.4,40.0,nan,48.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C005574,J04212481+5257002,470391356,1,0.0019,EB1,5,4.35689,65.35335,04:21:24.804,52:57:00.33,52.95009167,151.50634,2.14599,72.96228,30.95882,10.99,2457803.269,0.034,5.0254,0.00013,4.62,9.6,nan,48.0,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C022811,J05474132+6318146,70661912,1,0.0332,EB1,5,5.79480436,86.92206542,05:47:41.2957,63:18:14.744,63.30409556,149.83528,17.31284,88.19854,39.88405,9.32,2457805.203,0.0057,3.179595,1.5e-05,3.87,20.8,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C001340_nei,J11563679-6347190,306130391,0,nan,EB1,5,11.94355533,179.15333,11:56:36.7992,-63:47:19.082,-63.78863389,296.92248,-1.5584,218.46766,-55.663,9.8,2457783.503,0.013,2.322568,3.5e-05,3.871,25.0,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C037766,J15204265-5430030,45514619,1,3.5665900044e-05,EB1,5,15.34518125,230.17771875,15:20:42.6525,-54:30:2.8868,-54.50080189,323.56109,2.27986,243.10043,-34.71807,11.54,2457480.102,0.019,5.27993,0.00018,7.032,21.0,nan,40.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C016824,J13194101-4106432,30701932,1,0.00132058146426,EB1,5,13.32805903,199.92088542,13:19:41.0125,-41:06:43.2601,-41.11201669,308.64293,21.44631,215.05912,-30.07691,10.31,2457784.551,0.043,23.0723,0.001,8.8,22.6,nan,50.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C004438,J16231782-5438341,220702770,0,nan,EB1,5,16.38828403,245.82426042,16:23:17.8225,-54:38:34.1934,-54.6428315,330.50082,-3.53673,253.6682,-32.56583,9.46,2457596.802,0.0093,8.62878,0.00012,5.65,14.7,nan,45.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS36_lc_034535_V01_e,J16463610-5724534,420903264,1,4.9508140839e-05,EB1,5,16.77669667,251.65045,16:46:36.108,-57:24:54,-57.415,330.6372,-7.807837,258.0944,-34.73156,10.61,2456428.628,nan,1.73405623,nan,2.1778359,22.69,nan,30.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS37_lc_019458_V01_e,J14141724-6311044,333858720,1,2.9586319502e-05,EB1,5,14.23812417,213.5718625,14:14:17.247,-63:11:5,-63.18472222,312.1173,-1.799915,237.2288,-46.0207,11.31,2456542.668,nan,1.523153754,nan,3.326281132,8.94,nan,22.0,,,,nan,nan,,,nan,nan,nan,nan,,
KN11_lc_055400_V01_e,J20123500+3037141,276042774,1,3.7666401027e-05,EB1,5,20.20972222,303.14583333,20:12:35,6:37:13.966,6.62054611,69.06711,-1.907572,315.744,48.93197,11.66,2454251.334,nan,1.40543809,nan,4.03855446,23.93,nan,145.0,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C044312,J06160057+0619299 ,274235078,1,0.000835138112045,EB2,6,6.26682653,94.0023979,06:16:00.57549600,06:19:29.961840,6.3249894,203.234,-4.93139,94.16133333,-17.0565,11.56,2457344.24,0.0056,1.2119727,6e-06,2.062,16.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C005520,J20132185+1258021 ,87737113,1,0.000549029623544,EB2,6,20.22273685,303.3410527,20:13:21.852648,12:58:02.2137600,12.9672816,54.192,-11.6042,309.15925,31.986,9.42,2457250.395,0.0099,5.628175,5.1e-05,6.202,10.59,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS32C00965,J23443413-2628345,33912852,1,0.00376260751179,EB2,6,23.74280556,356.14208333,23:44:34.10,-26:28:34.60,-26.47627778,31.6255,-75.0753,345.40219444,-22.64883333,8.62,2456965.331,0.0016,0.85250093,9.3e-07,1.6296,5.62,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C051938,J15430062-5200334,190713625,1,0.000337470066225,EB2,6,15.71684156,235.75262333,15:43:00.6296,-52:00:33.4588,-52.00929411,327.724,2.40592,246.06236111,-31.37816667,12.61,2457482.886,0.0076,0.6779271,8e-06,3.024,16.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C088005,J15384003-4845372 ,189432024,1,0.000813641753826,EB2,6,15.64445058,234.66675875,15:38:40.0221,-48:45:37.2546,-48.7603485,329.126,5.41862,244.31013889,-28.42383333,12.17,2457482.296,0.01,2.050949,4.1e-05,2.952,40.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C005655,J06080518-0621405 ,72046913,1,0.00171804376771,EB2,6,6.13477299,92.0215949,06:08:05.1827760,-06:21:40.557240,-6.3612659,213.718,-12.5233,92.31511111,-29.78430556,9.71,2457339.654,0.0093,6.254997,5e-05,3.445,8.82,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C134942,J20204138-0729534 ,151794177,0,nan,EB2,6,20.34482887,305.172433,20:20:41.383920,-07:29:53.706120,-7.4982517,36.3947,-23.2356,305.67688889,11.69161111,12.14,2457273.66,0.01,0.9764427,1.1e-05,2.958,25.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C028833,J08451814-2100496 ,415530093,1,0.00125368169659,EB2,6,8.75502778,131.32541667,08:45:18.10,-21:00:49.60,-21.01377778,245.393,13.4429,140.92294444,-37.43455556,12.02,2456691.35,0.0069,5.543882,2.3e-05,2.9568,47.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C035870,J07300649-0023511,65148435,0,nan,EB2,6,7.50180556,112.52708333,07:30:06.50,-00:23:51.20,-0.39755556,217.73,8.41199,114.39661111,-21.94913889,11.11,2457060.685,0.0058,1.1412951,6.5e-06,1.71,12.45,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS28C05491,J20044635-6114542,351336681,1,0.000744387539508,EB2,6,20.07952778,301.19291667,20:04:46.30,-61:14:54.20,-61.24838889,335.63,-32.3048,288.9335,-39.84361111,10.98,2455291.96,nan,5.4182,nan,3.84,10.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C019406,J19103638+1234557 ,395953171,1,0.000472888856938,EB2,6,19.17677137,287.6515706,19:10:36.376944,12:34:55.893720,12.5821927,46.2959,1.53383,291.10811111,34.737,10.86,2457248.811,0.0036,1.1364452,4e-06,3.0,17.82,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C048993,J19400483+1142403 ,402984670,1,0.000469821216844,EB2,6,19.66800573,295.0200859,19:40:04.8206160,11:42:40.451400,11.7112365,48.9445,-5.22231,299.45436111,32.62755556,11.52,2457249.122,0.021,1.291623,2.2e-05,5.448,9.34,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C029774,J07144934-4602494,134546202,1,0.000800241183874,EB2,6,7.24702778,108.70541667,07:14:49.30,-46:02:49.30,-46.04702778,257.196,-15.3878,125.09294444,-67.22108333,11.62,2456915.314,0.0028,1.0881618,5.2e-06,1.8576,22.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C030466,J20405522-5043346,100659851,1,0.00171354874687,EB2,6,20.682,310.23,20:40:55.20,-50:43:35.10,-50.72641667,348.234,-37.7345,298.55294444,-31.19897222,12.04,2455274.971,nan,3.828987,nan,4.87,26.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C004063,J07270942+0720074,425223388,1,0.000931608979311,EB2,6,7.45261111,111.78916667,07:27:09.40,07:20:07.40,7.33538889,210.394,11.2584,112.34275,-14.42980556,8.82,2457064.73,0.024,3.62186,8.6e-05,5.6088,7.19,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C042302,J05095439+3744239 ,122776860,1,0.000505400564331,EB2,6,5.16510833,77.476625,05:09:54.39,37:44:23.9,37.73997222,168.546,-1.29477,79.78672222,14.74363889,11.58,2455956.656,0.008,1.92991,1e-05,2.56,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC23C007090,J18364051+5703212 ,359497418,1,0.00302605975152,EB2,6,18.61125306,279.16879583,18:36:40.5110,57:03:21.156,57.05587667,86.3387,24.4448,298.62722222,79.57980556,10.01,2457522.655,0.013,6.331994,7.1e-05,4.8,18.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C15602,J03531995+2157062,440727989,1,0.00222619122227,EB2,6,3.88887778,58.33316667,03:53:19.96,21:57:06.5,21.95180556,169.351,-24.1035,60.84841667,1.66013889,11.5,2455895.472,0.009,1.18294,1e-05,1.61,14.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC13C25290,J23325108+2347168,238349862,1,0.00185321432184,EB2,6,23.54753611,353.21304167,23:32:51.130,23:47:11.36,23.78648889,100.68,-35.6665,3.85444444,24.39738889,11.97,2455837.321,0.002,1.198064,2e-06,1.08,19.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC08C09902,J13164643+2436080,359189147,1,0.00222667512436,EB2,6,13.27956389,199.19345833,13:16:46.43,24:36:07.9,24.60219444,10.435,83.7671,187.21122222,30.05713889,12.1,2456085.39,0.06,17.06773,0.0006,7.67,16.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C023132,J18063666-4516380 ,85924890,1,0.00112554947149,EB2,6,18.11018103,271.65271542,18:06:36.6517,-45:16:38.1148,-45.27725411,347.748,-11.6698,271.25286111,-21.84513889,10.36,2457602.31,0.008,3.201052,2.1e-05,2.2,6.21,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C021919,J05330905+3038292 ,115124745,1,0.000827219121952,EB2,6,5.55251461,83.2877192,05:33:09.0526080,30:38:29.241960,30.6414561,177.116,-1.38145,84.18055556,7.33766667,12.22,2457704.745,0.016,7.35342,3.2e-05,5.8,15.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C023033,J20284615-0235180 ,212713404,1,0.00133148358876,EB2,6,20.47948663,307.1922995,20:28:46.151880,-02:35:17.981160,-2.5883281,42.1364,-22.7633,308.91111111,15.969,10.77,2457253.464,0.0057,2.658528,1.2e-05,5.27,19.84,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C021604,J05063643+4932042,348379090,1,0.003104,EB2,6,5.11011389,76.65170833,05:06:36.410,49:32:04.38,49.53455,158.71676,5.26892,80.35853,26.54106,11.77,2458072.78,0.039,4.274878,0.00011,3.71,14.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C048158,J06345954+1117058,220082557,1,0.001892,EB2,6,6.58320693,98.7481039,06:34:59.544936,11:17:05.7019200,11.2849172,201.02671,1.52746,98.76717,-11.88853,12.26,2457343.689,0.015,2.257188,3e-05,6.0,19.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C000533,J06544012+0643268,235380067,1,0.000781927886478,BEB,7,6.91113889,103.66708333,06:54:40.10,06:43:26.70,6.72408333,207.306,3.77556,104.13272222,-16.04719444,7.22,2457058.462,0.0034,0.32028678,1e-06,2.22,11.68,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C043904,J19152191+0659092 ,209869504,1,0.000907474601693,BEB,7,19.25608169,288.8412253,19:15:21.894072,06:59:09.1856400,6.9858849,41.8786,-2.09747,291.50641667,29.02930556,11.73,2457249.075,0.0023,0.6374455,1e-06,2.643,30.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS18C11323,J00462291-6328230,234503282,1,0.000970652803432,BEB,7,0.77302778,11.59541667,00:46:22.90,-63:28:23.10,-63.47308333,303.884,-53.6458,327.98527778,-58.93719444,11.48,2456933.874,0.016,1.438222,2.2e-05,2.16,13.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS29C10372,J23334054-6254129,235015153,1,0.0020951056714,BEB,7,23.56125,353.41875,23:33:40.50,-62:54:13.00,-62.90361111,317.193,-52.0179,318.38036111,-52.75122222,11.12,2456906.378,0.0062,1.026313,5.7e-06,1.9704,8.56,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C025836,J18132961+0553332 ,264536614,1,0.000556527089755,BEB,7,18.22489433,273.373415,18:13:29.619600,05:53:33.047160,5.8925131,33.9022,11.1112,273.84802778,29.28675,11.93,2457198.466,0.0068,1.6067078,8.8e-06,1.9652,7.46,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C048942,J20181592+0904348 ,376458272,0,nan,BEB,7,20.30442219,304.5663329,20:18:15.919896,09:04:34.702320,9.0763062,51.4295,-14.662,309.34883333,27.91677778,11.44,2457246.248,nan,4.235017,nan,3.552,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS25C010347,J12485123-3250209,401400817,0,nan,BEB,7,12.81422222,192.21333333,12:48:51.20,-32:50:21.10,-32.83919444,302.305,30.0294,204.7625,-25.26666667,10.75,2456720.147,0.0029,1.5881797,4.2e-06,2.2584,42.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C028500,J06485168+0036308 ,257064029,1,0.000929205557094,BEB,7,6.81435747,102.215362,06:48:51.686880,00:36:30.766320,0.6085462,212.097,-0.29573,103.21655556,-22.27205556,11.15,2457343.73,0.0046,0.9690599,5e-06,2.873,18.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C134646,J20272588+0714218 ,461481049,1,0.00132775580225,BEB,7,20.45718539,306.8577809,20:27:25.867416,07:14:21.307920,7.2392522,51.0267,-17.555,311.26669444,25.55325,12.73,2457249.289,0.0049,0.5080239,2e-06,1.234,35.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C027522,J18320232-0408271 ,43388555,1,0.000790134828556,BEB,7,18.53398247,278.0097371,18:32:02.3369040,-04:08:27.175560,-4.1408821,27.0311,2.41399,278.45552778,19.06361111,11.63,2457198.952,0.0038,0.7372467,4.1e-06,1.9248,9.95,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS13C045821,J18235011-0729220 ,19468169,1,0.000541091203042,BEB,7,18.39725171,275.9587757,18:23:50.106168,-07:29:22.151040,-7.4894864,23.1145,2.67004,276.14130556,15.82286111,11.39,2457199.112,0.004,1.1149214,5.7e-06,2.472,26.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS12C006532,J17144162+1142153 ,459529478,1,0.00186488032251,BEB,7,17.24488889,258.67333333,17:14:41.60,11:42:15.20,11.70422222,32.7786,26.7148,256.48616667,34.61366667,10.17,2456798.604,0.0034,1.2918169,4.9e-06,2.1192,9.51,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C026634,J20335872+1406230 ,75347252,1,0.00137099070427,BEB,7,20.5663113,308.4946695,20:33:58.720680,14:06:23.026680,14.1063963,57.9593,-15.2065,315.19958333,31.70530556,10.61,2457248.761,0.0039,0.5513762,2e-06,1.721,9.61,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C036760,J20202160+1051187 ,462405936,1,0.00118183114675,BEB,7,20.33933185,305.0899778,20:20:21.594672,10:51:18.409680,10.8551138,53.2733,-14.1708,310.44222222,29.50127778,11.18,2457263.438,0.0062,4.393931,2.4e-05,2.278,15.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS20C010842,J05544015-6238385,374860590,1,0.00477722675465,BEB,7,5.91116667,88.6675,05:54:40.20,-62:38:38.70,-62.64408333,271.852,-30.3484,81.09394444,-86.04213889,10.87,2456620.441,0.018,2.932084,6e-05,2.49,17.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C018340,J08350858-1345289 ,405391996,0,nan,BEB,7,8.58572222,128.78583333,08:35:08.60,-13:45:28.90,-13.75802778,237.822,15.6351,135.39763889,-31.28972222,11.22,2456661.193,0.01,1.285496,1.7e-05,2.0016,8.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C020418,J09005238-1054257 ,47331807,1,0.00124040145191,BEB,7,9.01455556,135.21833333,09:00:52.40,-10:54:25.70,-10.90713889,239.127,22.4238,141.25205556,-26.66283333,11.0,2456668.09,0.015,1.262864,1.2e-05,1.7616,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS29C07001,J22250024-6445358,234288940,1,0.00264462728023,BEB,7,22.41674155,336.2511233,22:25:00.26959200,-64:45:35.860680,-64.7599613,324.33,-45.8146,307.03141667,-49.60366667,10.82,2457254.99,0.02,11.53081,0.00018,4.128,10.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS32C02671,J23221564-2942233,332488398,1,0.00260274877529,BEB,7,23.371,350.565,23:22:15.60,-29:42:23.30,-29.70647222,20.177,-70.2543,339.06694444,-23.45491667,9.89,2456986.099,0.0042,1.0417939,2.3e-06,1.7448,14.32,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C022078,J08141029-5427365 ,290294116,1,0.00143056386587,BEB,7,8.23619444,123.54291667,08:14:10.30,-54:27:36.40,-54.46011111,269.31,-10.8547,159.38555556,-69.93052778,10.67,2457009.305,0.0034,0.33315336,8.3e-07,1.308,13.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS34C066831,J07033951-5003552,238136622,1,0.00131103118528,BEB,7,7.06097222,105.91458333,07:03:39.50,-50:03:55.60,-50.06544444,260.37,-18.614,123.95830556,-71.63277778,11.72,2456979.467,0.0059,1.3837221,5.8e-06,1.3176,23.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C021841,J06454780+0431562 ,234150094,1,0.000789413155057,BEB,7,6.76327749,101.4491624,06:45:47.798976,04:31:56.287200,4.532302,208.256,0.813416,102.03886111,-18.42977778,10.78,2457344.114,0.0022,0.6859945,1e-06,1.392,15.55,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C015450,J06265376-4125302 ,119329974,0,nan,BEB,7,6.44825,96.72375,06:26:53.70,-41:25:30.30,-41.42508333,249.464,-21.9023,101.80547222,-64.58908333,12.0,2457019.213,0.016,1.5555018,2.2e-05,2.4192,11.59,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C012158,J14033789-5951438 ,209622924,1,0.000569023370722,BEB,7,14.06053064,210.90795958,14:03:37.9103,-59:51:43.7458,-59.86215161,311.885,1.74871,233.42711111,-43.69902778,10.12,2457481.836,0.046,3.3175,0.00024,5.088,4.81,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C017684,J05331172+0409385 ,138980992,1,0.000867962194987,BEB,7,5.55325741,83.29886121,05:33:11.72669,04:09:38.61864,4.1607274,199.94,-15.3136,82.92469444,-19.11413889,10.83,2457350.069,0.0015,0.51844774,1e-06,1.644,21.62,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C033254,J20300480-0332558 ,212773679,1,0.00124217158154,BEB,7,20.50133669,307.5200504,20:30:04.8120960,-03:32:55.838400,-3.548844,41.385,-23.5065,308.99027778,14.95713889,11.17,2457245.314,0.0086,5.488047,4.1e-05,3.958,25.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C014308,J09102849-1025401 ,60587167,1,0.00219402940494,BEB,7,9.17458333,137.61875,09:10:28.50,-10:25:40.10,-10.42780556,240.217,24.6136,143.56813889,-25.45222222,10.5,2456660.953,0.0038,0.896681,5.8e-06,1.6656,20.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS24C018964,J12075092-4023168 ,102076177,1,0.00131992979094,BEB,7,12.13080556,181.96208333,12:07:50.90,-40:23:16.70,-40.38797222,294.015,21.7278,200.30552778,-35.74072222,11.57,2456705.856,0.0056,2.321667,1.7e-05,2.1912,45.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C008681,J16053941-3038468 ,94257578,1,0.00128898055558,BEB,7,16.09427778,241.41416667,16:05:39.40,-30:38:46.90,-30.64636111,345.048,15.9249,245.32177778,-9.62341667,10.73,2456741.095,0.0025,1.191227,3.1e-06,1.8648,30.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS22C015651,J08275542-2122286 ,412894151,1,0.00106383437098,BEB,7,8.46538889,126.98083333,08:27:55.40,-21:22:28.60,-21.37461111,243.295,9.93351,136.18161111,-39.07166667,10.6,2456735.04,0.012,4.273495,5.4e-05,3.36,17.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C017506,J07110153-0845447,177985909,0,nan,BEB,7,7.18375,107.75625,07:11:01.50,-08:45:44.80,-8.76244444,222.955,0.321987,110.57425,-30.94225,10.66,2457424.715,0.018,1.131319,2.1e-05,2.7,9.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C15644,J02130677+2704321,5722655,1,0.00257422155577,BEB,7,2.2185425,33.2781375,02:13:06.753,27:04:32.22,27.07561667,144.507,-32.3515,40.21105556,12.90086111,11.9,2457339.682,0.0024,0.57146099,7.5e-07,1.83,14.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C17279,J01534150+3321109,22660587,1,0.0014550848844,BEB,7,1.89486361,28.42295417,01:53:41.509,33:21:11.01,33.35305833,137.6,-27.7393,38.45872222,20.25991667,12.18,2457343.983,0.0017,0.25846665,2e-07,1.62,14.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C04673,J04040324+3729533,251070570,1,0.00065459976097,BEB,7,4.06757411,61.01361167,04:04:03.2668,37:29:53.200,37.49811111,159.974,-11.156,66.37244444,16.40647222,11.06,2456940.194,0.0015,0.52316253,3.7e-07,2.19,13.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C11474,J04362366+3820251,155737375,1,0.00110842115914,BEB,7,4.60657611,69.09864167,04:36:23.674,38:20:25.16,38.34032222,163.905,-6.03099,73.06563889,16.12183333,11.45,2456940.41,0.0047,1.389191,3.6e-06,2.74,30.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC03C17167,J03265025+2208507,456939700,1,0.00153341582403,BEB,7,3.44728806,51.70932083,03:26:50.237,22:08:50.88,22.14746667,164.099,-28.0391,54.91041667,3.25113889,12.02,2456940.642,0.0042,0.9726004,1.8e-06,2.07,11.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C012506,J06261460+3040032 ,138553110,1,0.000772927303995,BEB,7,6.43738611,96.56079167,06:26:14.59,30:40:03.0,30.6675,182.763,8.54528,95.68697222,7.35763889,11.78,2456629.703,0.007,1.4431017,5.4e-06,2.8,13.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C016054,J05505633+2102111 ,358570081,1,0.000808007589768,BEB,7,5.84898056,87.73470833,05:50:56.33,21:02:11.2,21.03644444,187.393,-3.04153,87.88391667,-2.38622222,11.48,2456601.986,0.003,1.1220846,2.5e-06,1.83,14.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C018379,J05085482+3406407 ,366959872,1,0.000696997483091,BEB,7,5.14856111,77.22841667,05:08:54.82,34:06:40.5,34.11125,171.346,-3.61392,79.24847222,11.14741667,9.66,2455958.108,0.004,9.15249,4e-05,3.19,13.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C022445,J06361825+1948053 ,54979207,1,0.00126038027625,BEB,7,6.60507639,99.07614583,06:36:18.275,19:48:05.39,19.80149722,193.576,5.69413,98.55025,-3.36880556,11.3,2456657.942,0.0027,0.50201546,9e-07,1.65,25.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C026876,J06481306+3153313 ,68210436,1,0.000991802290957,BEB,7,6.80363056,102.05445833,06:48:13.07,31:53:31.3,31.89202778,183.672,13.3141,100.33883333,8.88436111,9.15,2456628.897,0.004,3.0733851,8e-06,4.5,11.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C034440,J05591650+2859022 ,79164936,1,0.000677903938473,BEB,7,5.98791917,89.8187875,05:59:16.509,28:59:20.29,28.98896944,181.475,2.59805,89.84075,5.54977778,11.94,2455955.44,0.006,0.735476,4e-06,2.04,11.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C040601_NEI,J05574238+4009046,368615427,0,nan,BEB,7,5.96176944,89.42654167,05:57:42.37,40:09:04.61,40.15128056,171.557,7.81607,89.54236111,16.71288889,11.72,2457350.196,0.015,0.797986,7e-06,2.64,3.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C041161,J05434767+4336252,470661002,1,0.000609683031285,BEB,7,5.72989444,85.94841667,05:43:47.62,43:36:26.4,43.60733333,167.233,7.29873,86.87486111,20.21197222,11.32,2455956.871,0.008,1.264205,8e-06,1.92,5.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC05C21015,J08264167+2527505,97599509,0,nan,BEB,7,8.44491111,126.67366667,08:26:41.68,25:27:50.5,25.46402778,198.25,31.3652,122.84144444,6.10908333,10.6,2455965.98,0.01,1.95914,2e-05,2.06,6.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC09C06970,J16173290+2421192,236386367,1,0.00178901863728,BEB,7,16.2924725,244.3870875,16:17:32.901,24:21:18.99,24.355275,41.5885,43.8255,236.26202778,44.84019444,11.57,2456500.3,0.009,2.90745,2e-05,2.4,25.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C003296,J19300678+2000565 ,370789328,1,0.000465684207928,BEB,7,19.50188072,292.52821083,19:30:06.7706,20:00:56.760,20.01576667,55.0569,0.895414,298.60541667,41.24383333,10.52,2456867.783,0.0018,1.544895,1e-06,2.8,5.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C006639,J19162094+3158593 ,392721524,1,0.00104810251014,BEB,7,19.27248725,289.08730875,19:16:20.9541,31:58:59.383,31.98316194,64.2659,9.18534,297.86044444,53.59183333,9.89,2456890.441,0.0086,3.109641,1.5e-05,3.34,6.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C022290,J19532061+4338352 ,274026300,0,nan,BEB,7,19.88906489,298.33597333,19:53:20.6336,43:38:35.133,43.6430925,78.1315,8.21253,317.94594444,62.44597222,10.95,2456874.31,0.0066,0.9645618,3.9e-06,1.46,6.216,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C039147,J19113866+3431171 ,29623330,1,0.000574387102188,BEB,7,19.19407,287.91105,19:11:38.6520,34:31:17.058,34.521405,66.1509,11.1773,297.16094444,56.28416667,9.87,2455806.509,0.009,0.667855,1e-05,1.56,16.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C050946,J19465142+2744056 ,452094855,0,nan,BEB,7,19.78089611,296.71344167,19:46:51.226,27:43:41.19,27.72810833,63.6543,1.34798,306.36666667,47.85083333,12.37,2455807.76,0.04,1.11475,4e-05,3.16,26.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C050626,J20240655+2934155 ,436084974,1,0.000680018373102,BEB,7,20.40182306,306.02734583,20:24:06.563,29:34:15.44,29.57095556,69.5965,-4.5603,318.72322222,47.1025,11.99,2456877.18,0.011,0.869471,6.2e-06,3.84,14.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C003172,J20305600+3735300 ,16611087,1,0.00125221587549,BEB,7,20.51555958,307.73339375,20:30:56.0145,37:35:29.899,37.59163861,76.9602,-1.0579,325.57883333,53.99488889,10.63,2456964.571,0.0064,5.109343,2e-05,3.84,19.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C014982,J20562146+2446558 ,247205466,1,0.000675754230373,BEB,7,20.93929783,314.0894675,20:56:21.4722,24:46:55.856,24.78218222,70.0579,-13.168,325.66027778,40.08883333,9.56,2457184.808,0.0035,1.1528596,2.4e-06,1.68,5.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C033095,J20395132+3912123 ,65126283,1,0.000488190677568,BEB,7,20.66425356,309.96380333,20:39:51.3128,39:12:12.370,39.20343611,79.2988,-1.48986,329.47352778,54.70311111,11.23,2456971.874,0.0045,0.5055432,1.4e-06,1.708,12.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC16C011172,J00113510+6356040 ,83421408,1,0.000866802924816,BEB,7,0.19307506,2.89612583,00:11:35.0702,63:56:03.927,63.93442417,118.571,1.40067,40.71713889,54.62055556,10.01,2457321.156,0.024,5.49889,0.00029,4.51,7.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C011677,J01385011+6016021 ,444665301,1,0.000427595100335,BEB,7,1.64725039,24.70875583,01:38:50.1014,60:16:02.157,60.26726583,128.781,-2.06513,49.93016667,45.58013889,10.85,2457441.14,0.0098,1.36146,1.5e-05,3.56,7.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C019332,J03205974+5943392 ,458792696,1,0.0008104511598,BEB,7,3.34993147,50.24897208,3:20:59.7533,59:43:39.222,59.72756167,140.77,2.1398,65.24644444,39.65797222,11.01,2457440.906,0.0039,1.4321957,6.9e-07,2.35,30.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C030691,J01415500+6420330 ,444801274,1,0.000493985470597,BEB,7,1.69860944,25.47914167,01:41:54.994,64:20:33.11,64.34253056,128.363,2.00442,53.56258333,48.84441667,11.76,2457445.281,0.047,4.93301,0.00031,5.6,24.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C034295,J03443483+5015100 ,428514112,1,0.00104100805556,BEB,7,3.74301028,56.14515417,03:44:34.837,50:15:09.91,50.25275278,148.99,-3.64938,65.81144444,29.61766667,11.72,2457442.116,0.0061,0.630788,4.2e-06,2.11,20.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC17C036193,J02291983+5828373 ,444116570,1,0.00050828048677,BEB,7,2.48884861,37.33272917,02:29:19.855,58:28:37.20,58.477,135.449,-1.99548,56.57936111,40.99286111,11.88,2457598.568,0.0082,0.8513161,8e-06,2.48,13.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C04626,J11151150+5121531,287297693,1,0.00375235976073,BEB,7,11.25319583,168.7979375,11:15:11.505,51:21:53.08,51.36474444,153.254,59.7204,145.43219444,41.94605556,11.49,2457139.354,0.042,8.76729,0.00045,4.7,22.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC20C05971,J11541622+6513094,138650903,1,0.000514974759201,BEB,7,11.90450839,178.56762588,11:54:16.23021,65:13:09.3575,65.21926597,132.364,50.8492,138.49630556,55.97886111,8.79,2457139.886,0.0046,1.2636655,6.3e-06,2.19,12.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC21C00851,J15185128+6309165,202490797,1,0.00768206318661,BEB,7,15.31424368,229.71365513,15:18:51.27723,63:09:16.4255,63.15456264,99.645,46.7551,172.42055556,72.86811111,8.44,2457486.094,0.0087,1.69626,1.2e-05,3.03,8.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC23C009329,J18340625+6719004 ,229713198,1,0.00241469448987,BEB,7,18.56839928,278.52598917,18:34:06.2374,67:19:00.329,67.31675806,97.478,26.5288,16.65616667,86.57869444,10.67,2457517.623,0.016,2.045884,2.9e-05,3.37,6.5,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC23C011839,J18125204+4618516 ,7682596,1,0.00152279320419,BEB,7,18.21445278,273.21679167,18:12:52.03,46:18:51.6,46.31433333,73.879,25.6395,276.40877778,69.68208333,11.97,2457514.877,0.012,2.524689,2.5e-05,3.1,30.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C000688,J22140286+5816554 ,330129990,1,0.000896261981939,BEB,7,22.23413192,333.51197875,22:14:02.8749,58:16:55.355,58.28204306,103.454,1.49251,14.67555556,60.8945,10.28,2457621.446,0.025,0.786293714,8.1e-09,3.7,5.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C012334,J21072709+6204444 ,305726294,1,0.000911992276173,BEB,7,21.12419892,316.86298375,21:07:27.1161,62:04:44.371,62.07899194,99.7341,9.77882,9.58913889,69.72438889,10.37,2457634.855,0.026,0.779630587,8.1e-09,2.04,5.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C021370,J20280322+4509171 ,194043160,1,0.000870231198974,BEB,7,20.46756,307.0134,20:28:03.2160,45:09:16.750,45.15465278,82.7751,3.81211,331.07436111,60.985,11.05,2457613.1,0.025,2.061674959,2.4e-08,3.4,9.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C030633,J22355972+5626021 ,64948515,1,0.000819597273015,BEB,7,22.59992306,338.99884583,22:35:59.7230,56:26:02.134,56.43392611,104.982,-1.64273,16.16780556,57.49141667,10.41,2457621.191,0.026,1.518364796,1.7e-08,3.11,7.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C041569,J21352845+5036042 ,365397069,1,0.000851608590728,BEB,7,21.59123889,323.86858333,21:35:28.460,50:36:04.11,50.60114167,94.3092,-1.04905,355.98416667,59.07602778,11.5,2457622.031,0.025,0.230015115,2.3e-08,2.13,15.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C15471,J23493020+4317359,177251682,1,0.000410298730771,BEB,7,23.8250575,357.3758625,23:49:30.2070,43:17:35.883,43.29330083,111.132,-18.1549,18.423,39.97127778,10.93,2457316.764,0.0035,0.9575117,1.7e-06,2.73,19.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C000373,J18551532+3037075 ,20436558,1,0.000685190909755,BEB,7,18.92092497,283.81387458,18:55:15.3299,30:37:07.561,30.61876694,61.052,12.6788,290.01366667,53.10252778,9.44,2456874.938,0.0025,8.360703,1.1e-05,2.49,17.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C048925,J20201475+3618549,12812235,1,0.000581670621502,BEB,7,20.33743278,305.06149167,20:20:14.758,36:18:54.97,36.31526944,74.6844,-0.0536562,321.39688889,53.67919444,12.35,2456969.912,0.0048,2.1134338,5.8e-06,2.77,19.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC01C21038,J00570980+3451505,53847727,1,0.000659779379158,BEB,7,0.95271944,14.29079167,00:57:09.79,34:51:50.6492,34.86406922,124.262,-27.9929,27.45991667,26.35277778,7.96,2456307.195,0.0065,1.5055324,8e-06,2.14,7.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC04C018800,J05215529+3111532 ,2685921,1,0.000406804937228,BEB,7,5.36536214,80.48043208,05:21:55.3037,31:11:53.231,31.19811972,175.314,-3.07507,81.78619444,8.02986111,11.28,2457680.83,0.015,7.656687,7e-05,3.5,11.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C027664,J18463101+3055296 ,68841613,1,0.000808790556126,BEB,7,18.77527814,281.62917208,18:46:31.0013,30:55:29.556,30.92487667,60.5641,14.5207,286.97519444,53.681,9.79,2456890.228,0.006,3.316614,1.2e-05,2.94,6.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC06C09099,J09152711+3038071,139367232,1,0.0018854854761,BEB,7,9.25742778,138.86141667,09:15:26.74,30:38:01.4,30.63372222,195.179,43.038,131.90713889,14.02419444,12.21,2455999.681,0.003,0.563296,2e-06,0.99,14.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C046304,J13121497-4608548 ,287564315,1,0.00122050695257,BEB,7,13.20415736,198.06236042,13:12:14.9665,-46:08:54.7642,-46.14854561,306.69,16.5713,216.30577778,-35.18291667,11.79,2457784.765,0.0046,0.6029213,3e-06,2.3,19.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C030163,J12465736-6038422,460714713,1,0.000534229177619,BEB,7,12.78260011,191.73900167,12:46:57.3604,-60:38:42.1742,-60.64504839,302.382,2.22192,222.39611111,-49.46452778,11.13,2457778.87,0.018,1.171187,2.6e-05,1.824,11.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C027984,J15564958-5857136,88741463,1,0.000360335670519,BEB,7,15.94710928,239.20663917,15:56:49.5934,-58:57:13.5943,-58.95377619,324.905,-4.23388,250.54052778,-37.57722222,10.88,2457603.594,0.014,1.017513,1.9e-05,2.8,5.65,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C051025,J16195486-4719265,221262754,1,0.000560429974278,BEB,7,16.33190733,244.97861,16:19:54.8664,-47:19:26.5829,-47.32405081,335.3,2.01652,251.48255556,-25.48047222,12.19,2457509.135,0.0088,2.070297,3.6e-05,3.7,15.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C003632,J06264182+6405272 ,55339898,1,0.0014482023757,BEB,7,6.44494869,96.67423042,06:26:41.8153,64:05:27.175,64.09088194,150.787,21.6079,93.84316667,40.74061111,9.41,2457809.044,0.0024,0.71964,2.6e-06,2.66,5.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C054732,J15170377-4204111 ,143420249,1,0.000559463311977,BEB,7,15.28438219,229.26573292,15:17:03.7759,-42:04:11.0957,-42.06974881,329.823,13.0733,238.24375,-23.01652778,11.53,2457558.135,0.019,2.51034,0.00014,2.64,20.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC02C11309_NEI,J02043836+3138030,63463247,0,nan,BEB,7,2.07732222,31.15983333,02:04:38.36,31:38:03.0,31.63416667,140.678,-28.7026,40.06794444,17.81683333,13.3,2457338.674,0.013,1.892777,1.2e-05,2.57,40.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC24C036463,J20040843+5525340,233318540,1,0.00086134,BEB,7,20.06900681,301.03510208,20:04:08.4245,55:25:34.165,55.42615694,89.398,12.5868,337.93597222,71.59783333,11.03,2457619.047,0.025,6.463424969,7.2e-08,5.58,15.3,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C021112,J15311800-5018336,147073241,1,0.002208,BEB,7,15.52166683,232.8250025,15:31:18.0006,-50:18:33.687,-50.3093575,327.24345,4.86141,243.46952,-30.23785,10.46,2457498.235,0.0079,2.338867,3.4e-05,3.192,10.52,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C105795,J19201212+1404200,300816136,1,0.00432,BEB,7,19.33669403,290.0504105,19:20:12.098520,14:04:20.612280,14.0723923,48.70124,0.16097,294.21981,35.841,12.34,2457494.857,0.0094,0.9404213,9e-06,4.2,26.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C021784,J06344183+6010120,55484698,0,nan,BEB,7,6.57828778,98.67431667,06:34:41.836,60:10:11.79,60.16994167,155.1049,21.3005,95.3825,36.89262,11.21,2457853.55,0.01,0.9208804,4.9e-06,1.96,16.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC18C004131,J04263521+6054101,148389316,1,0.001736,BEB,7,4.44310639,66.64659583,04:26:35.183,60:54:10.06,60.90279444,146.28611,8.20685,75.71692,38.61636,12.76,2458052.463,0.0025,1.967034,6.5e-05,4.8,9.1,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS19C02564,J02134607-4146319,138735221,1,0.000825362797298,Variable,8,2.22947222,33.44208333,02:13:46.10,-41:46:31.80,-41.7755,259.255,-67.6885,10.20869444,-50.77958333,9.59,2456601.696,0.016,1.019386,1.8e-05,1.75,5.2,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C028281,J06311772-0833368 ,25052199,1,0.00098972543713,Variable,8,6.52158878,97.8238317,06:31:17.719608,-08:33:36.808920,-8.5602247,218.319,-8.34432,99.1085,-31.75247222,11.0,2457344.002,0.0082,1.030319,7e-06,2.386,7.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C005986,J20183064+0749426 ,376460434,1,0.000829073193437,Variable,8,20.30851021,304.6276531,20:18:30.636744,07:49:42.584520,7.8284957,50.3562,-15.3592,309.05788889,26.69455556,9.7,2457247.878,0.018,6.62843,0.0001,3.48,5.68,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS27C020218,J20014634-5043064 ,101359202,1,0.00271736888817,Variable,8,20.02955556,300.44333333,20:01:46.40,-50:43:06.50,-50.71847222,348.021,-31.5458,291.63752778,-29.54113889,11.32,2455276.811,nan,2.3835018,nan,1.54,38.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS05C013220,J05344028-0232286 ,427376163,1,0.000550282992163,Variable,8,5.57785598,83.66783971,05:34:40.28153,-02:32:28.58208,-2.5412728,206.265,-18.2096,82.96877778,-25.82613889,10.14,2457347.48,0.032,6.88195,0.00019,9.216,6.88,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS21C018248,J06300343-6259071 ,150439404,1,0.00248849520179,Variable,8,6.50094444,97.51416667,06:30:03.40,-62:59:07.10,-62.98530556,272.621,-26.3524,135.29838889,-85.20627778,11.22,2456915.352,0.0089,2.515539,2.4e-05,2.244,8.7,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS14C043236,J19141899+0109075 ,182493131,0,nan,Variable,8,19.23861121,288.5791681,19:14:19.000344,01:09:07.4034000,1.1520565,36.5744,-4.56051,290.29263889,23.292,12.58,2457253.815,0.018,2.041442,2.9e-05,3.672,7.9,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C020711,J19213949+3255141,393106768,1,0.000951262193356,Variable,8,19.36097369,290.41460542,19:21:39.5053,32:55:14.034,32.920565,65.6217,8.60318,300.07558333,54.24880556,10.15,2455799.927,0.066,1.3695,0.0001,3.29,nan,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC12C035098,J20405780+3644062,65534497,1,0.000447296692249,Variable,8,20.68272606,310.24089083,20:40:57.8138,36:44:06.139,36.73503861,77.4757,-3.17002,328.01233333,52.38202778,11.2,2455817.68,0.03,1.43925,4e-05,3.4,18.0,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KW20C17277,J23460948+4256352,177134581,1,0.000770158890364,Variable,8,23.76930118,356.53951771,23:46:09.48425,42:56:35.3074,42.94314094,110.416,-18.3366,17.50483333,39.98827778,10.05,2455860.17,0.02,12.5659,0.0003,7.1,5.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS26C027685,J15112981-1032149 ,79187013,1,0.00140657491053,Variable,8,15.19161508,227.87422625,15:11:29.8143,-10:32:14.9752,-10.53749311,349.722,39.2882,228.36119444,7.02241667,11.31,2457678.996,0.013,0.9143901,8e-06,1.766,8.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS36C049584,J17143651-5145156 ,213989505,1,0.000428967902008,Variable,8,17.24347953,258.65219292,17:14:36.5263,-51:45:15.5538,-51.7543205,337.654,-7.59725,262.02333333,-28.62877778,12.89,2457602.531,0.024,1.942368,6.5e-05,3.792,7.39,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC19C008247,J07423785+4704216 ,241166771,1,0.00229347612368,Variable,8,7.71051528,115.65772917,07:42:37.855,47:04:21.44,47.07262222,171.661,27.9144,109.03994444,25.31502778,12.18,2457824.628,0.054,5.63156,0.00028,4.59,19.8,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KC11C004792,J18540216+2845267 ,358606148,1,0.000433789656271,Variable,8,18.9006035,283.5090525,18:54:02.1726,28:45:26.697,28.75741583,59.2036,12.1534,289.12077778,51.30380556,10.21,2454252.868,0.007,2.934857,1.4e-05,3.55,4.4,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS37C014311,J15040669-6000407,454139471,1,3.8687343583e-05,Variable,8,15.06852614,226.02789208,15:04:06.6941,-60:00:40.9939,-60.01138719,318.80614,-1.29372,242.77585,-40.65989,10.03,2457482.472,0.016,2.681403,8.4e-05,2.292,9.6,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KS38C004736,J12290598-6228000,450918869,0,nan,Variable,8,12.48500047,187.27500708,12:29:06.0017,-62:28:00.1416,-62.466706,300.3536,0.29316,221.55243,-52.21219,9.55,2457776.679,0.019,4.224879,8.7e-05,5.856,9.47,nan,nan,,,,nan,nan,,,nan,nan,nan,nan,,
KJ06C019953,J08001402+0706385,320538316,1,0.000892102663055,NEB,9,8.00388889,120.05833333,08:00:14.00,07:06:38.50,7.11069444,214.36,18.5167,120.69594444,-13.18302778,11.28,2457058.008,0.0026,0.6348532,1.6e-06,1.5624,16.36,nan,nan,,,,nan,nan,NE,6.40%,6.4,0.0,0.0,20150208.0,i,
KJ06C021668,J07333599+0635572,234406705,1,0.00181633064502,NEB,9,7.56,113.4,07:33:36.00,06:35:57.20,6.59922222,211.793,12.3645,114.09502778,-14.90413889,10.93,2457057.46,0.022,1.625629,3.2e-05,3.1464,5.38,nan,nan,,,~60",60.0,1.0,SE,23%,23.0,0.0,0.0,20150306.0,R,
KJ06C038174,J06562669+1215243,386195326,1,0.000320216540036,NEB,9,6.94075,104.11125,06:56:26.70,12:15:24.50,12.25680556,202.538,6.64988,104.02258333,-10.49822222,11.43,2457057.119,0.011,1.655398,1.9e-05,3.468,14.1,nan,nan,,,~30",30.0,1.0,NE,8.30%,8.3,0.0,0.0,20151115.0,g',
KJ06C041737,J07413960-0447090,66312009,1,0.000558331456254,NEB,9,7.69433333,115.415,07:41:39.60,-04:47:08.90,-4.78580556,223.019,8.90246,118.35019444,-25.75827778,11.38,2457055.79,0.015,3.204201,5.1e-05,3.4968,11.7,nan,nan,,,,nan,nan,,9%,9.0,0.0,0.0,20150208.0,R,
KS05C016261,J06494388-0013062 ,36575009,1,0.000508749153704,NEB,9,6.82885482,102.4328223,06:49:43.877352,-00:13:06.2734800,-0.2184093,212.932,-0.479309,103.53369444,-23.07547222,10.68,2457344.14,0.0079,0.6363842,3e-06,1.49,5.41,nan,nan,,,~90",90.0,1.0,SE,70%,70.0,0.0,0.0,20151202.0,g',
KJ06C053756,J07094064-0427377,4930610,1,0.000724054151849,NEB,9,7.16130556,107.41958333,07:09:40.70,-04:27:37.60,-4.46044444,218.983,2.01045,109.52158333,-26.72688889,11.24,2457073.45,0.012,0.8341575,7.8e-06,2.2392,10.8,nan,nan,,,~40",40.0,1.0,NE,20%,20.0,0.0,0.0,20150224.0,I,
KS05C020015,J06471290+0314041 ,301603157,1,0.000544142938889,NEB,9,6.78691997,101.8037995,06:47:12.911880,03:14:04.1042400,3.2344734,209.572,0.536101,102.52833333,-19.69291667,10.65,2457344.106,0.0073,0.6693379,5e-06,2.088,5.06,nan,nan,,,29",29.0,0.0,E,8.30%,8.3,0.0,0.0,20151124.0,g',
KS05C034944,J06112715+1150078 ,166922520,1,0.00046954629849,NEB,9,6.19087741,92.8631612,06:11:27.158688,11:50:07.8277200,11.8355077,197.836,-3.30669,92.86047222,-11.57536111,11.65,2457342.746,0.011,2.016513,2e-05,4.644,17.0,nan,nan,,,40",40.0,0.0,NW,17%,17.0,0.0,0.0,20151120.0,g',
KS13C012207,J18020251+0657379 ,414663958,1,0.00056366245937,NEB,9,18.03403491,270.5105236,18:02:02.5256640,06:57:37.992240,6.9605534,33.585,14.1342,270.58752778,30.39880556,10.71,2457198.794,0.0037,1.7600179,4.7e-06,2.0736,16.3,nan,nan,,,7",7.0,0.0,NE,46%,46.0,0.0,0.0,20150710.0,g and i,
KS13C013139,J17530033+1237324 ,335216199,1,0.00172358158244,NEB,9,17.88342793,268.2514189,17:53:00.34053600,12:37:32.519640,12.6256999,37.9139,18.5844,267.88936111,36.05219444,10.61,2456440.395,0.018,2.1317638,8.2e-06,5.057,6.1,nan,nan,,,35",35.0,0.0,S,,nan,nan,nan,20150717.0,g and i,
KS13C018238,J18574313-0826251 ,35934636,1,0.000577181979094,NEB,9,18.96198229,284.4297343,18:57:43.136232,-08:26:25.115280,-8.4403098,26.1111,-5.22418,284.73416667,14.26397222,11.53,2457198.516,0.0097,1.248843,1.4e-05,4.7496,10.61,nan,nan,,,22",22.0,0.0,NW,50%,50.0,0.0,0.0,20150805.0,g' and i',
KS13C018355,J18094890+0328283 ,18515870,1,0.000529726091747,NEB,9,18.16358567,272.453785,18:09:48.908400,03:28:28.297560,3.4745271,31.2825,10.8411,272.74641667,26.89041667,11.25,2457197.7,0.02,5.092441,7.8e-05,2.76,8.9,nan,nan,,,,nan,nan,,69%,69.0,0.0,0.0,20150714.0,R,
KS13C038879,J18154654+1404135 ,406882962,1,0.00117721499861,NEB,9,18.26293092,273.9439638,18:15:46.551312,14:04:13.594440,14.0704429,41.7011,14.161,274.82036111,37.44375,11.49,2457199.309,0.0084,0.817048,7.3e-06,1.752,10.8,nan,nan,,,~60",60.0,1.0,W,85%,85.0,0.0,0.0,20150715.0,r',
KS12C030071,J17391176+0118204,349397425,1,0.000693782978593,NEB,9,17.65327778,264.79916667,17:39:11.80,01:18:20.60,1.30572222,25.6743,16.6325,264.27791667,24.64177778,12.12,2456799.354,0.006,1.0553963,9.6e-06,2.1312,16.7,nan,nan,,,,nan,nan,E,14%,14.0,0.0,0.0,20140531.0,CBB,
KS14C004654,J19372906+0801151 ,280998018,1,0.000789158513783,NEB,9,19.62474363,294.3711545,19:37:29.077080,08:01:15.200760,8.0208891,45.3859,-6.44503,297.89019444,29.13094444,9.84,2457246.234,0.0031,2.5605987,7e-06,2.342,6.22,nan,nan,,,,nan,nan,,9.20%,9.2,0.0,0.0,20150821.0,R,
KS14C013014,J19425695+1209479 ,342408290,1,0.000364475734917,NEB,9,19.71582185,295.7373278,19:42:56.958672,12:09:48.095280,12.1633598,49.685,-5.614,300.38069444,32.928,10.96,2457246.992,0.0092,3.434741,3.7e-05,8.078,11.56,nan,nan,,,~40",40.0,1.0,NE,33%,33.0,0.0,0.0,20151020.0,r',
KS14C015837,J19324406+0651274 ,27598222,1,0.00060747360797,NEB,9,19.54557447,293.1836171,19:32:44.068104,06:51:27.324360,6.8575901,43.7926,-5.96462,296.32841667,28.2025,10.47,2457254.156,0.0066,0.8271363,5e-06,3.362,7.71,nan,nan,,,~35",35.0,1.0,SSW,60%,60.0,0.0,0.0,20150915.0,r',
KS05C052893,J06472290-0309002 ,36209619,1,0.000545394184301,NEB,9,6.78969539,101.8454309,06:47:22.903416,-3:09:00.44964000,-3.1501249,215.275,-2.33741,103.18736111,-26.04877778,12.15,2457344.451,0.0059,0.6114553,3e-06,1.433,14.5,nan,nan,,,,nan,nan,,14%,14.0,0.0,0.0,20151119.0,R,
KS13C020528,J18510429+0935239 ,92950040,1,0.000420951221963,NEB,9,18.85119597,282.7679396,18:51:04.3055040,09:35:23.906760,9.5899741,41.4426,4.43725,284.95161111,32.36894444,11.56,2457198.818,0.053,1.086593,5.8e-05,5.328,3.24,nan,nan,,,24",24.0,0.0,ENE,>16%,16.0,0.0,1.0,20150801.0,r',
KS14C022958,J20431145+0043246 ,466852435,1,0.000813628871803,NEB,9,20.71984942,310.7977413,20:43:11.457912,00:43:24.723840,0.7235344,47.2129,-24.2793,313.4585,18.22125,10.97,2457248.999,0.01,1.925429,1.7e-05,3.586,15.7,nan,nan,,,,nan,nan,SE,~20%,20.0,1.0,0.0,20150822.0,r',
KS14C032583,J19454320+1505483,344207987,0,nan,NEB,9,19.76198599,296.4297899,19:45:43.149576,15:05:48.148800,15.096708,52.5806,-4.75285,301.92883333,35.65236111,12.05,2457249.243,0.0057,1.5290998,8e-06,3.528,11.5,nan,nan,,,,nan,nan,S,28%,28.0,0.0,0.0,20150823.0,R,
KS14C034627,J20091840+1224124,86780940,1,0.000448825854605,NEB,9,20.15511339,302.3267008,20:09:18.408192,12:24:12.579120,12.4034942,53.1749,-11.0542,307.86405556,31.69191667,12.43,2457252.58,0.012,2.311448,2.5e-05,3.192,9.7,nan,nan,,,~30",30.0,1.0,SE,8%,8.0,0.0,0.0,20150917.0,CBB,
KS14C037578,J20371701+1142535 ,375149209,1,0.000904866549928,NEB,9,20.62139458,309.3209187,20:37:17.020488,11:42:53.535240,11.7148709,56.3497,-17.2013,315.28963889,29.18302778,11.24,2457248.453,0.0076,3.118724,2.7e-05,2.892,16.1,nan,nan,,,,nan,nan,,18%,18.0,0.0,0.0,20150907.0,R,
KS14C042364,J20082076+0846293 ,366365637,1,0.000497472208342,NEB,9,20.13910329,302.0865494,20:08:20.771856,08:46:29.367480,8.7748243,49.8687,-12.7145,306.57422222,28.23141667,11.9,2457249.246,0.0069,0.7361215,3e-06,1.706,10.3,nan,nan,,,~30",30.0,1.0,N,~30%,30.0,1.0,0.0,20150819.0,g' and i',
KS14C042425,J20040006+0951103 ,367553794,1,0.00113117149256,NEB,9,20.06668602,301.0002903,20:04:00.069672000,09:51:10.446120,9.8529017,50.2628,-11.2439,305.67766667,29.53336111,11.75,2457253.506,0.019,2.033268,2.7e-05,3.168,6.12,nan,nan,,,60",60.0,0.0,W,13%,13.0,0.0,0.0,20150827.0,r',
KS14C048197,J19402455-0213424 ,251313999,1,0.000681024676795,NEB,9,19.67348431,295.1022647,19:40:24.543528,-02:13:42.487320,-2.2284687,36.5656,-11.9064,296.62361111,18.92075,11.54,2457249.201,0.017,1.109826,2.1e-05,3.144,5.69,nan,nan,,,,nan,nan,NE,7.40%,7.4,0.0,0.0,20150823.0,R,
KS14C061998,J20121168+1511589,87483736,1,0.000556909469559,NEB,9,20.20324582,303.0486873,20:12:11.684952,15:11:59.112960,15.1997536,55.972,-10.1867,309.52533333,34.21541667,12.28,2457248.712,0.013,1.594866,1.6e-05,4.152,16.3,nan,nan,,,,nan,nan,,4.60%,4.6,0.0,0.0,20150825.0,R,
KS22C016911,J08483795-1326059 ,114820339,1,0.000697254388244,NEB,9,8.81052778,132.15791667,08:48:37.90,-13:26:06.10,-13.43502778,239.481,18.5215,138.91930556,-29.99813889,11.33,2456660.935,0.013,1.122684,1.5e-05,1.6056,5.51,nan,nan,,,,nan,nan,S,37%,37.0,0.0,0.0,20140129.0,i,
KS22C022150,J08231956-2329122 ,143722608,1,0.000520647189094,NEB,9,8.38877778,125.83166667,08:23:19.60,-23:29:12.20,-23.48672222,244.454,7.86533,135.71416667,-41.40875,11.81,2456693.11,0.017,2.5568401,4e-05,2.736,8.1,nan,nan,,,,nan,nan,WNW,,nan,nan,nan,20141223.0,R,
KS22C026731,J09272671-2724021 ,189298074,1,0.00159496701867,NEB,9,9.45741667,141.86125,09:27:26.70,-27:24:02.20,-27.40061111,256.85,16.7037,155.38083333,-39.81630556,11.34,2456661.123,0.013,1.342755,2e-05,2.5848,6.6,nan,nan,,,~3",3.0,1.0,,28%,28.0,0.0,0.0,20140404.0,i',
KS24C004068,J11525716-2719403 ,293109489,1,0.00180637438437,NEB,9,11.88255556,178.23833333,11:52:57.20,-27:19:40.30,-27.32786111,287.283,33.7604,190.06138889,-25.59855556,9.84,2456707.296,0.09,1.265369,0.00013,4.704,2.9,nan,nan,,,,nan,nan,,~9%,9.0,1.0,0.0,20140412.0,i',
KS25C046810,J14215644-3142029 ,270348758,1,0.00140925517532,NEB,9,14.36569444,215.48541667,14:21:56.50,-31:42:03.00,-31.70083333,324.554,27.3429,223.70544444,-16.59858333,12.43,2456720.201,0.0083,1.738217,1.4e-05,3.948,28.1,nan,nan,,,,nan,nan,,46%,46.0,0.0,0.0,20140423.0,i',
KS26C015969,J14480806-2947586 ,105394,1,0.00113181947341,NEB,9,14.80225,222.03375,14:48:08.10,-29:47:58.70,-29.79963889,331.166,26.5975,228.58777778,-12.99341667,11.09,2456741.151,0.011,0.8010023,7.4e-06,2.5248,5.73,nan,nan,,,,nan,nan,,~20%,20.0,1.0,0.0,20140423.0,i',
KS26C017101,J16081176-1826473,48870237,1,0.000734764062397,NEB,9,16.13661111,242.04916667,16:08:11.80,-18:26:47.30,-18.44647222,354.766,24.0473,243.57391667,2.46530556,11.48,2456740.977,0.0079,2.725606,2.3e-05,3.8328,11.7,nan,nan,,,,nan,nan,SE,~3.7%,3.7,1.0,0.0,20140401.0,i',
KS27C008615,J18335874-6003123,303994011,1,0.00125047305457,NEB,9,18.56630556,278.49458333,18:33:58.70,-60:03:12.30,-60.05341667,335.195,-21.1796,275.28172222,-36.76977778,10.24,2456868.237,0.026,1.42429,4e-05,3.12,2.85,nan,nan,,,,nan,nan,E,18%,18.0,0.0,0.0,20140831.0,i',
KS27C013123,J19370799-5743112 ,320175924,1,0.00109427331396,NEB,9,19.61888889,294.28333333,19:37:08.00,-57:43:11.20,-57.71977778,339.558,-28.6627,285.67002778,-35.59419444,11.07,2456863.632,0.033,6.0928,0.00024,3.624,4.96,nan,nan,,,,nan,nan,SE,~1%,1.0,1.0,0.0,20140724.0,R,
KS28C02143,J19592335-6210043,351229562,1,0.00101763002482,NEB,9,19.98983333,299.8475,19:59:23.40,-62:10:04.40,-62.16788889,334.566,-31.6439,287.80994444,-40.56169444,10.33,2456775.415,0.014,3.591299,7.6e-05,3.0144,7.13,nan,nan,,,,nan,nan,,~10%,10.0,1.0,0.0,20140628.0,i',
KS30C13480,J02253361-2913345,139526205,0,nan,NEB,9,2.42600301,36.3900452,02:25:33.610848,-29:13:34.793760,-29.2263316,224.245,-69.1871,21.78755556,-40.83788889,12.19,2457282.858,0.019,2.922027,4.9e-05,4.464,24.1,nan,nan,,,,nan,nan,,,nan,nan,nan,20151109.0,i',
KS34C022832,J08014782-4425114 ,79645406,1,0.000537815462463,NEB,9,8.02994444,120.44916667,08:01:47.80,-44:25:11.40,-44.41983333,259.586,-7.29936,141.63638889,-62.50808333,11.21,2456980.269,0.0066,0.6502915,2.2e-06,2.3736,4.1,nan,nan,,,,nan,nan,SW,,nan,nan,nan,20150430.0,V,
KS34C049878,J07512979-4444203 ,143449386,1,0.000696159878629,NEB,9,7.85827778,117.87416667,07:51:29.80,-44:44:20.40,-44.739,258.928,-9.04332,138.27897222,-63.58080556,11.65,2456979.398,0.02,3.470149,4.5e-05,4.824,9.5,nan,nan,,,,nan,nan,,32%,32.0,0.0,0.0,20151120.0,V,
KS34C060018,J08175908-4440039 ,82373546,1,0.00064910660486,NEB,9,8.29975,124.49625,08:17:59.10,-44:40:04.20,-44.66783333,261.356,-5.00087,147.34502778,-61.41866667,12.64,2456980.264,0.0083,1.627308,1.3e-05,2.6256,10.5,nan,nan,,,,nan,nan,W,~5.5%,5.5,1.0,0.0,20150101.0,R,
KS34C120941,J08573152-4731357 ,30652942,1,0.001116252431,NEB,9,8.95875,134.38125,08:57:31.50,-47:31:35.90,-47.52663889,267.78,-1.26824,162.44833333,-60.30725,11.75,2456979.982,0.02,1.202363,1.5e-05,4.128,19.5,nan,nan,,,~60",60.0,1.0,S,~10%,10.0,1.0,0.0,20150202.0,V,
KST1C10701,J09060148-4502113,31647039,1,0.000598129757817,NEB,9,9.10080556,136.51208333,9:6:2.9,-45:2:4.8,-45.03466667,266.885,1.48437,162.18461111,-57.41613889,9.1,2455202.164,nan,6.23955,nan,4.5,7.0,nan,nan,,,,nan,nan,SE,46%,46.0,0.0,0.0,20120130.0,,
KST1C17443,J08423135-5122252,93917465,0,nan,NEB,9,8.70855556,130.62833333,8:42:30.8,-51:22:24.2,-51.37338889,269.222,-5.58867,163.04558333,-64.85283333,11.6,2455201.273,nan,1.13067,nan,2.4,8.0,nan,nan,,,,nan,nan,,40%,40.0,0.0,0.0,20120118.0,,
KST1C20189,J08305137-4803493,90130735,0,nan,NEB,9,8.51366667,127.705,8:30:49.2,-48:4:2.0,-48.06722222,265.426,-5.12479,155.16391667,-63.23347222,10.5,2455201.844,nan,1.61954,nan,4.5,16.0,nan,nan,,,<60",60.0,1.0,,>5%,5.0,0.0,1.0,20120118.0,V,
KST1C27428,J09032370-4332365,447951411,1,0.000649626441661,NEB,9,9.05677778,135.85166667,9:3:24.4,-43:32:22.2,-43.5395,265.456,2.13159,160.00830556,-56.39280556,10.6,2455200.544,nan,0.52672,nan,1.3,14.0,nan,nan,,,,nan,nan,,~17%,17.0,1.0,0.0,20120116.0,R,
KST1C32664,J09553997-6026343,270077610,0,nan,NEB,9,9.9285,148.9275,9:55:42.6,-60:26:29.9,-60.44163889,282.849,-4.61492,194.89791667,-64.07308333,10.8,2455202.479,nan,3.37924,nan,3.2,14.0,nan,nan,,,,nan,nan,,>23%,23.0,0.0,1.0,20120208.0,,
KS05C001887,J05193100-0420282 ,4009794,1,0.00112129248457,NEB,9,5.32527969,79.87919542,05:19:31.006900,-04:20:28.28436,-4.3411901,206.09,-22.3946,78.61925,-27.38152778,8.31,2457348.76,0.023,2.206971,5.3e-05,3.696,2.87,nan,nan,,,~60",60.0,1.0,SE,>20%,20.0,0.0,1.0,20150103.0,g',
KJ06C018986,J07142273-0042125,23627117,1,0.000468005090384,NEB,9,7.23963889,108.59458333,07:14:22.70,-00:42:12.60,-0.7035,216.182,4.78004,110.24205556,-22.84561111,10.72,2457053.89,0.035,6.84669,0.00026,4.224,9.4,nan,nan,,,,nan,nan,E,,nan,nan,nan,20160122.0,i',
KS05C050937,J06265770+0818244 ,206786245,1,0.000439440470889,NEB,9,6.449369,96.740535,06:26:57.728400,08:18:24.202440,8.3067229,202.752,-1.60415,96.90497222,-14.97113889,12.27,2457344.184,0.0071,1.2570491,6e-06,2.645,16.5,nan,nan,,,,nan,nan,SW,~15%,15.0,1.0,0.0,20160123.0,i',
KJ06C012178,J07402664+0419357,280370727,1,0.000524068914299,NEB,9,7.67405556,115.11083333,07:40:26.60,04:19:35.80,4.32661111,214.657,12.8687,116.24138889,-16.85433333,10.48,2457057.2,0.038,1.651221,5.2e-05,5.688,2.79,nan,nan,,,60",60.0,0.0,W,16%,16.0,0.0,0.0,20160210.0,g',
KJ06C017903,J07160693-0002073,51065676,1,0.000774026143198,NEB,9,7.26858333,109.02875,07:16:06.90,-00:02:07.30,-0.03536111,215.785,5.47217,110.607,-22.12366667,10.62,2457057.756,0.03,1.761567,4.9e-05,4.272,4.0,nan,nan,,,50",50.0,0.0,SE,18%,18.0,0.0,0.0,20160216.0,g',
KS34C057511,J08061863-4554016,80270664,1,0.000523773703756,NEB,9,8.10519444,121.57791667,08:06:18.70,-45:54:02.00,-45.90055556,261.278,-7.39432,144.67252778,-63.47008333,12.33,2456980.088,0.0093,2.073046,1.2e-05,4.2792,15.61,nan,nan,8:06:20,-45:53:51,,nan,nan,,5%,5.0,0.0,0.0,20160215.0,r',
KS05C007754,J06453668-0544406 ,168114998,1,0.000781849886438,NEB,9,6.76018913,101.4028369,06:45:36.680856,-05:44:40.754400,-5.744654,217.39,-3.90786,102.95619444,-28.67252778,9.93,2457343.781,0.015,1.374241,2.1e-05,4.344,4.17,nan,nan,,,45",45.0,0.0,W,>30%,30.0,0.0,1.0,20160224.0,g',
KS22C013050,J08360795-3155061 ,11742012,1,0.000434197237835,NEB,9,8.60222222,129.03333333,08:36:08.00,-31:55:06.20,-31.91838889,253.023,5.28622,143.56455556,-48.36133333,10.63,2456660.644,0.029,0.871396,2.6e-05,3.888,6.25,nan,nan,,,840",840.0,0.0,,7.30%,7.3,0.0,0.0,20160302.0,I',
KS22C016061,J08343587-2116248 ,118029035,1,0.00101007094624,NEB,9,8.57663889,128.64958333,08:34:35.90,-21:16:25.00,-21.27361111,244.114,11.2673,138.03511111,-38.48944444,10.8,2456659.484,0.015,3.414627,5.5e-05,5.4,10.98,nan,nan,,,25",25.0,0.0,SW,12%,12.0,0.0,0.0,20160321.0,r',
KS37C066921,J14321296-6050297,392641363,0,nan,NEB,9,14.53694117,218.0541175,14:32:12.9882,-60:50:29.8093,-60.84161369,314.903,-0.333863,238.37094444,-42.98066667,11.73,2457482.773,0.01,1.688945,3.2e-05,4.056,39.3,nan,nan,,,,nan,nan,,30%,30.0,0.0,0.0,20160429.0,R',
KS14C027192,J19272552+0749148 ,133777606,1,0.000396576254423,NEB,9,19.45708741,291.8563111,19:27:25.514664,07:49:15.044160,7.8208456,44.0192,-4.3491,295.04019444,29.37991667,11.42,2457248.019,0.034,3.87635,0.00013,14.616,7.71,nan,nan,,,~15",15.0,1.0,NE,,nan,nan,nan,20151007.0,R',
KS37C045149,J15555698-5454203,87024203,1,0.000506473193534,NEB,9,15.93248483,238.9872725,15:55:56.9454,-54:54:21.0078,-54.9058355,327.421,-1.0585,249.14494444,-33.68944444,12.72,2457486.518,0.022,2.287453,9.3e-05,3.792,12.8,nan,nan,,,,nan,nan,,46%,46.0,0.0,0.0,20160507.0,R,
KS37C004261,J16104337-5846193 ,207032262,1,0.000655285949669,NEB,9,16.17871597,242.68073958,16:10:43.3775,-58:46:19.3469,-58.77204081,326.373,-5.29177,252.67480556,-36.96491667,8.85,2457482.012,0.015,1.440673,4e-05,3.744,3.21,nan,nan,,,72",72.0,0.0,,46%,46.0,0.0,0.0,20160516.0,I',
KS14C034756,J19133512+0158396 ,182183753,1,0.000829700220699,NEB,9,19.22642322,288.3963483,19:13:35.123592,01:58:39.751320,1.9777087,37.2256,-4.01882,290.21916667,24.13494444,11.5,2457254.069,0.02,1.169891,1.7e-05,4.2,6.37,nan,nan,,,60",60.0,0.0,SW,40%,40.0,0.0,0.0,20160601.0,r',
KS25C015515,J14295099-3412358 ,392664415,1,0.00232304993037,NEB,9,14.4975,217.4625,14:29:51.00,-34:12:35.90,-34.20997222,325.142,24.3821,226.22644444,-18.40605556,10.89,2457138.085,0.028,7.40203,0.00021,2.88,8.3,nan,nan,,,108",108.0,0.0,,37%,37.0,0.0,0.0,20160605.0,R,
KS14C023284,J19304210+1004523 ,26375704,1,0.000777419551453,NEB,9,19.51169641,292.6754462,19:30:42.107088,10:04:52.398840,10.0812219,46.3992,-3.98923,296.42244444,31.46405556,10.83,2457247.489,0.029,2.19566,5.1e-05,4.872,5.59,nan,nan,,,~60",60.0,1.0,NE,,nan,nan,nan,20160515.0,r',
KS37C039746,J16081522-5352220 ,215325250,1,0.000326535369408,NEB,9,16.13756242,242.06343625,16:08:15.2247,-53:52:21.8939,-53.87274831,329.45,-1.45932,250.93372222,-32.26711111,11.25,2457487.277,0.012,0.821821,2.2e-05,3.576,13.5,nan,nan,,,,nan,nan,,~3.7%,3.7,1.0,0.0,20160530.0,r',
KS37C019290,J16073040-5401390 ,430020331,1,0.000316712496939,NEB,9,16.12511025,241.87665375,16:07:30.3969,-54:01:39.1624,-54.02754511,329.265,-1.49983,250.84738889,-32.44238889,11.08,2457483.049,0.013,1.38186,3e-05,3.144,8.08,nan,nan,,,,nan,nan,NE,12%,12.0,0.0,0.0,20160608.0,r',
KS13C030946,J18514421-0609420 ,31822871,1,0.000545679865417,NEB,9,18.86227895,282.9341843,18:51:44.204232,-06:09:41.981040,-6.1616614,27.4775,-2.87151,283.43308333,16.67652778,11.78,2457198.858,0.033,2.434721,5.5e-05,4.248,12.2,nan,nan,,,38",38.0,0.0,W,9.20%,9.2,0.0,0.0,20160704.0,r',
KS37C013333,J16020829-5342541 ,275395418,1,0.000438775759278,NEB,9,16.03563875,240.53458125,16:02:08.2995,-53:42:54.1897,-53.71505269,328.881,-0.740212,249.85091667,-32.31755556,10.0,2457483.08,0.022,1.044873,3.9e-05,5.4,5.14,nan,nan,,,90",90.0,0.0,W,23%,23.0,0.0,0.0,20160727.0,r',
KS36C002750,J16022117-6253274,342782002,1,0.000330530885343,NEB,9,16.03922139,240.58832083,16:02:21.197,-62:53:27.5532,-62.890987,322.822,-7.64865,252.69561111,-41.20761111,8.56,2457602.868,0.0052,1.0975559,7e-06,3.084,8.62,nan,nan,16:02:25,-62:52:26,68",68.0,0.0,NNE,,nan,nan,nan,20160811.0,,
KS36C048025,J16315217-5435119 ,221392374,1,0.000398988543493,NEB,9,16.53115989,247.96739833,16:31:52.1756,-54:35:11.9245,-54.58664569,331.402,-4.39394,255.10072222,-32.28113889,11.66,2457591.042,0.0071,1.0890486,9e-06,2.894,20.7,nan,nan,,,50",50.0,0.0,,51%,51.0,0.0,0.0,20160814.0,r',
KS36C077636,J17154967-6513007 ,255770891,1,0.000717271979515,NEB,9,17.26380186,258.95702792,17:15:49.6867,-65:13:00.7439,-65.21687331,326.335,-15.2379,263.79588889,-42.01522222,11.72,2457590.36,0.009,1.172962,1.3e-05,2.482,17.3,nan,nan,17:15:45,-65:14:01,68",68.0,0.0,SSW,~37%,37.0,1.0,0.0,20160825.0,GG,
KS27C034425,J21185614-6351310,410442636,0,nan,NEB,9,21.31561111,319.73416667,21:18:56.20,-63:51:31.30,-63.85869444,330.385,-40.1385,298.53225,-45.26416667,12.58,2456866.07,0.13,3.651185,4e-05,3.144,23.7,nan,nan,21:19:04,-63:52:09,64",64.0,0.0,SE,28%,28.0,0.0,0.0,20160912.0,GG,
KS36C007691,J17323549-4127162 ,267303312,1,0.00060945051563,NEB,9,17.54319167,263.147875,17:32:35.49,-41:27:16.3058,-41.45452939,347.977,-4.41001,264.60063889,-18.14358333,9.58,2457602.834,0.0033,0.8319131,4e-06,1.591,6.25,nan,nan,17:32:35,-41:27:10,7",7.0,0.0,NNE,14%,14.0,0.0,0.0,20160917.0,GG,
KS05C035286,J06464931-0657259,120266729,1,0.000691758755054,NEB,9,6.78036823,101.7055235,06:46:49.32564,-06:57:25.95924,-6.9572109,218.611,-4.18769,103.42652778,-29.85255556,12.48,2457347.991,0.014,2.77913,3.3e-05,5.496,10.6,nan,nan,6:46:49,-6:57:52,26",26.0,0.0,S,,nan,nan,nan,20161108.0,GG,
KS32C00843,J00253502-1848568,62378269,1,0.000337723530343,NEB,9,0.42638889,6.39583333,00:25:35.00,-18:48:56.80,-18.81577778,86.014,-79.7818,358.07897222,-19.74625,8.56,2456944.702,0.0074,2.2859611,1e-05,3.1416,5.93,nan,nan,00:25:35.3,18:48:57,7",7.0,0.0,ESE,~10%,10.0,1.0,0.0,20161213.0,GG,
KS34C011419,J09105413-5355327 ,385327473,1,0.000419954252957,NEB,9,9.18169444,137.72541667,09:10:54.10,-53:55:32.80,-53.92577778,273.966,-3.9549,174.50580556,-64.04241667,10.63,2456979.484,0.0067,2.187023,1.4e-05,3.0504,3.42,nan,nan,9:10:54,-53:55:53,21",21.0,0.0,S,~40%,40.0,1.0,0.0,20161220.0,GG,
KS05C017157,J06153455-0754338 ,143126569,1,0.00123045920367,NEB,9,6.25959978,93.8939967,06:15:34.559208,-07:54:33.932880,-7.9094258,215.979,-11.5441,94.51452778,-31.28772222,10.63,2457342.47,0.034,8.45132,0.00027,7.704,9.2,nan,nan,,,,nan,nan,S,~25%,25.0,1.0,0.0,20161225.0,I,
KS22C018320,J09353880-2815287 ,189589199,1,0.000929778469144,NEB,9,9.59411111,143.91166667,09:35:38.80,-28:15:28.90,-28.25802778,258.819,17.3949,157.99247222,-39.84819444,11.03,2457106.214,0.03,4.250347,0.00011,4.992,7.35,nan,nan,,,60",60.0,0.0,N,14%,14.0,0.0,0.0,20161229.0,R,
KS25C011345,J14423302-3857086 ,159596558,1,0.000937573544586,NEB,9,14.70916667,220.6375,14:42:33.00,-38:57:08.70,-38.95241667,325.472,19.0074,230.45547222,-22.045,10.52,2456719.837,0.0056,1.0129754,8.3e-06,1.536,6.28,nan,nan,,,~60",60.0,1.0,SE,~25%,25.0,1.0,0.0,20140330.0,i',
KS34C040786,J09391006-5306467 ,280841986,1,0.000554852515022,NEB,9,9.65280556,144.79208333,09:39:10.10,-53:06:46.90,-53.11302778,276.409,-0.442316,180.07505556,-60.63086111,11.24,2456980.39,0.0087,1.6379228,1.1e-05,2.496,8.7,nan,nan,,,,nan,nan,,55%,55.0,0.0,0.0,20150103.0,R,
KS34C047274,J10084988-6202063 ,375746620,1,0.00046872915185,NEB,9,10.14719444,152.20791667,10:08:49.90,-62:02:06.40,-62.03511111,285.076,-4.93982,199.96816667,-63.80858333,11.99,2456979.777,0.016,1.214166,3.6e-05,2.3856,16.9,nan,nan,10:08:49,-62:01:53,,nan,nan,W,~8.5%,8.5,1.0,0.0,20150502.0,V,
KS34C047844,J08042572-4317023 ,79936423,1,0.0005228306134,NEB,9,8.07380556,121.10708333,08:04:25.70,-43:17:02.20,-43.28394444,258.86,-6.30161,141.50258333,-61.27872222,11.23,2456980.035,0.0091,1.0328981,4.9e-06,2.8008,11.77,nan,nan,,,,nan,nan,,~5.5%,5.5,1.0,0.0,20150123.0,R,
KS34C063544,J08060225-4220095 ,80409811,1,0.000607627956627,NEB,9,8.10063889,121.50958333,08:06:02.30,-42:20:09.50,-42.33597222,258.208,-5.54976,141.22788889,-60.29491667,11.68,2456980.231,0.011,1.2827891,1e-05,1.9512,8.8,nan,nan,,,,nan,nan,N,7.30%,7.3,0.0,0.0,20150207.0,,
KS05C077330,J06490313+0703473 ,235159031,1,0.00111283060128,NEB,9,6.81753899,102.2630848,06:49:03.1403520,07:03:47.230200,7.0631195,206.37,2.68676,102.65663889,-15.839,12.43,2457343.137,0.012,1.916555,2.2e-05,3.624,17.4,nan,nan,,,60",60.0,0.0,N,~9%,9.0,1.0,0.0,20160130.0,i',
KS22C002958,J08334800-3016448 ,393992992,0,nan,NEB,9,8.56333333,128.45,08:33:48.00,-30:16:44.80,-30.27911111,251.4,5.85798,141.97419444,-47.02305556,9.51,2457109.168,0.012,1.929152,1.8e-05,3.0648,6.28,nan,nan,,,,nan,nan,,~6.4%,6.4,1.0,0.0,20160414.0,I',
KS37C011065,J13280581-6145450,313676015,1,0.000990494633803,NEB,9,13.46828575,202.02428625,13:28:05.8287,-61:45:45.023,-61.76250639,307.254,0.801213,229.48266667,-47.53769444,10.8,2457483.621,0.018,6.47711,0.00021,4.272,18.3,nan,nan,,,~60",60.0,1.0,E,~3.5%,3.5,1.0,0.0,20160602.0,V and I,
KS37C075221,J14105804-6114000 ,332295638,1,0.00032747800077,NEB,9,14.18279314,212.74189708,14:10:58.0553,-61:13:59.9635,-61.23332319,312.352,0.175442,235.43316667,-44.48461111,12.26,2457485.393,0.036,2.258577,0.00012,3.768,32.9,nan,nan,14:11:02,-61:13:59,,nan,nan,E,>7%,7.0,0.0,1.0,20160524.0,r',
KS05C007622,J06424520+0423286 ,234004179,1,0.00109276474201,NEB,9,6.71255728,100.68835921,06:42:45.20621,04:23:28.57920,4.391272,208.035,0.0742529,101.25347222,-18.63144444,9.72,2457350.034,0.022,2.247774,4e-05,4.416,4.77,nan,nan,6:42:47,4:23:22,28",28.0,0.0,ESE,~20%,20.0,1.0,0.0,20161023.0,GG,
KS05C056420,J06051090-0058135 ,12036808,1,0.000532185234045,NEB,9,6.08635781,91.29536708,06:05:10.88810,-00:58:13.57680,-0.970438,208.477,-10.7257,91.42227778,-24.40333333,12.21,2457350.582,0.0025,0.519268,1e-06,1.435,27.8,nan,nan,,,,nan,nan,NE,>30%,30.0,0.0,1.0,20151204.0,i',
KS13C038557,J19043041-0610291 ,40318164,1,0.000371699058039,NEB,9,19.07511459,286.1267188,19:04:30.412512,-06:10:29.289360,-6.1748026,28.9041,-5.70897,286.72416667,16.33311111,11.98,2457198.751,0.0092,2.611351,1.9e-05,3.24,27.7,nan,nan,,,27",27.0,0.0,W,~4%,4.0,1.0,0.0,20151005.0,CBB,
KS19C05750,J02525405-4331208,146688260,1,0.00133554136571,NEB,9,2.88169444,43.22541667,02:52:54.10,-43:31:20.80,-43.52244444,254.72,-60.5531,18.97780556,-56.03211111,10.64,2456601.409,0.004,0.5030552,2e-06,1.29,8.1,nan,nan,,,,nan,nan,NW,~46%,46.0,1.0,0.0,20131113.0,,
KS26C009490,J15375299-2345457 ,70696371,1,0.000819448617222,NEB,9,15.63138889,234.47083333,15:37:53.00,-23:45:45.80,-23.76272222,345.117,25.1673,237.77191667,-4.21072222,10.78,2457149.035,0.0093,1.1796614,7.9e-06,1.6512,7.51,nan,nan,,,,nan,nan,,~46%,46.0,1.0,0.0,20150520.0,R,
KS28C01720,J20082171-6251441,466197353,1,0.00121534587171,NEB,9,20.13936111,302.09041667,20:08:21.70,-62:51:44.10,-62.86225,333.696,-32.6494,288.88088889,-41.51086111,10.06,2455289.951,nan,1.5117041,nan,1.71,4.5,nan,nan,,,,nan,nan,,~14%,14.0,1.0,0.0,20131024.0,R,
KS34C027581,J08111331-4208171,81288991,1,0.000532276517443,NEB,9,8.18702778,122.80541667,08:11:13.30,-42:08:17.30,-42.13813889,258.558,-4.63438,142.79877778,-59.70944444,12.22,2456979.726,0.0051,1.4465638,6e-06,2.3736,7.79,nan,nan,,,~5",5.0,1.0,,~28%,28.0,1.0,0.0,20141231.0,R,
KS34C031217,J09121293-4240105,74715856,1,0.000849626437402,NEB,9,9.20358333,138.05375,09:12:12.90,-42:40:10.60,-42.66961111,265.9,3.90505,161.65636111,-54.81958333,11.03,2456979.374,0.0034,1.439892,3.6e-06,2.5104,10.49,nan,nan,,,~180",180.0,1.0,NNW,~5%,5.0,1.0,0.0,20150321.0,V,
KS28C11481,J21294569-4639468,147163173,1,0.00141611669406,NEB,9,21.49602778,322.44041667,21:29:45.70,-46:39:47.00,-46.66305556,352.673,-46.1226,308.94502778,-30.05969444,11.66,2455290.575,nan,1.4360687,nan,3.34,8.5,nan,nan,,,,nan,nan,,~41%,41.0,1.0,0.0,20131004.0,R,
KS05C080051,J06494837-0015045 ,281615024,1,0.000524719510343,NEB,9,6.83010413,102.451562,06:49:48.37488,-00:15:04.58136,-0.2512726,212.97,-0.477615,103.55730556,-23.10647222,11.83,2457350.515,0.005,0.6363875,4e-06,3.84,24.9,nan,nan,,,76",76.0,0.0,NW,40%,40.0,0.0,0.0,20151213.0,R,
KS05C008737,J06410370-0642588 ,119235449,1,0.00047263716389,NEB,9,6.68436271,100.2654407,06:41:03.7057680,-06:42:58.808520,-6.7163357,217.748,-5.35536,101.76091667,-29.73747222,10.01,2457343.361,0.028,2.574587,5.2e-05,6.168,3.77,nan,nan,,,58",58.0,0.0,NW,40%,40.0,0.0,0.0,20170101.0,R,
KS28C09357,J20215812-6158258,466273082,1,0.00126236182847,NEB,9,20.36613889,305.49208333,20:21:58.10,-61:58:25.80,-61.97383333,334.597,-34.2939,291.23302778,-41.12577778,11.76,2455290.41,nan,0.860818,nan,1.92,10.1,nan,nan,,,,nan,nan,,~73%,73.0,1.0,0.0,20131012.0,R,
KS20C003003,J05090120-5459482 ,358335586,1,0.00097302279014,NEB,9,5.15033333,77.255,05:09:01.20,-54:59:48.20,-54.99672222,262.908,-36.4505,55.98294444,-76.92622222,9.27,2456622.363,0.011,1.2213433,1.6e-05,3.38,7.4,nan,nan,,,,nan,nan,S,~73%,73.0,1.0,0.0,20131211.0,R,
KS34C080625,J09341770-5317488 ,299483576,1,0.00048608084508,NEB,9,9.57158333,143.57375,09:34:17.70,-53:17:49.10,-53.29697222,275.99,-1.06689,179.20327778,-61.253,12.51,2456980.542,0.0077,0.629314,5.1e-06,2.3376,13.3,nan,nan,,,,nan,nan,SW,~28%,28.0,1.0,0.0,20150325.0,R,
KS34C117369,J07355303-6540578 ,349911034,1,0.00400572053458,NEB,9,7.59808333,113.97125,07:35:53.10,-65:40:58.10,-65.68280556,277.434,-20.1756,185.89175,-80.31747222,12.0,2456980.688,0.02,0.5377149,6.2e-06,1.8144,19.9,nan,nan,,,,nan,nan,N,~40%,40.0,1.0,0.0,20150311.0,V,
KC01C03864,J00383725+3803082,258952308,1,0.000967942266725,NEB,9,0.64368333,9.65525,00:38:37.26,38:03:08.30,38.05230556,120.154,-24.7503,25.26391667,30.86277778,10.6,2455850.52,0.01,1.283028,1.5e-05,2.52,5.8,nan,nan,,,,nan,nan,,>10%,10.0,0.0,1.0,20111016.0,,
KC01C06785,J23345021+4232367,176675077,1,0.00117441279203,NEB,9,23.58061917,353.7092875,23:34:50.229,42:32:36.65,42.54351389,108.199,-18.1263,14.90230556,40.72791667,12.03,2457318.286,0.012,1.4175909,1e-05,3.3,12.2,nan,nan,,,~120",120.0,1.0,W,30%,30.0,0.0,0.0,20151027.0,V and I,
KC01C07790,J00144616+3817330,194413517,1,0.00136271896976,NEB,9,0.24615556,3.69233333,00:14:46.16,38:17:32.80,38.29244444,115.064,-24.0184,20.50183333,33.25977778,11.3,2455842.247,0.004,0.97215,4e-06,3.35,14.2,nan,nan,,,~100",100.0,1.0,S,,nan,nan,nan,20111016.0,,
KC01C09715,J23332252+3001203,200662512,0,nan,NEB,9,23.55626049,353.34390729,23:33:22.53775,30:01:19.9251,30.02220142,103.446,-29.8787,7.08866667,29.93180556,9.15,2457319.795,0.02,4.631381,4.6e-05,3.82,4.5,nan,nan,,,30",30.0,0.0,S,>10%,10.0,0.0,1.0,20151107.0,i',
KC01C10553,J00020339+4007572,352145026,1,0.00159246993155,NEB,9,0.03427939,0.51419083,00:02:03.4058,40:07:57.179,40.13254972,112.794,-21.7652,18.96238889,36.06063889,9.09,2457318.287,0.007,1.957443,7.3e-06,2.92,3.0,nan,nan,,,84",84.0,0.0,ENE,40%,40.0,0.0,0.0,20151123.0,g',
KC01C18370,J00115768+3933420,194358938,1,0.0020456428443,NEB,9,0.19932139,2.98982083,00:11:57.557,39:33:31.39,39.55871944,114.697,-22.681,20.65419444,34.63313889,12.93,2455839.84,0.02,1.13096,2e-05,2.16,14.8,nan,nan,,,,nan,nan,NW,~46%,46.0,1.0,0.0,20111013.0,,
KC02C00828,J01283853+3551268,44631957,1,0.00221519862394,NEB,9,1.47736944,22.16054167,01:28:38.53,35:51:26.60,35.85738889,131.342,-26.4061,34.37616667,24.57141667,10.14,2455889.934,0.015,7.64909,8e-05,4.28,6.0,nan,nan,,,,nan,nan,NE,>14%,14.0,0.0,1.0,20111201.0,,
KC02C03589,J02221604+4237197,409531891,1,0.00162420070789,NEB,9,2.37112631,35.56689458,02:22:16.0547,42:37:19.777,42.62216028,140.228,-17.1785,47.88311111,26.81002778,9.73,2455864.43,0.03,7.3133,0.0002,9.89,5.6,nan,nan,,,60",60.0,0.0,SE,11%,11.0,0.0,0.0,20131121.0,B,
KC02C20236,J02344565+2512439,22815925,1,0.00120775000378,NEB,9,2.57935,38.69025,02:34:45.66,25:12:44.00,25.21222222,150.645,-32.0403,44.26675,9.54691667,12.1,2455884.629,0.015,1.55413,3e-05,3.67,13.2,nan,nan,,,37",37.0,0.0,SE,23%,23.0,0.0,0.0,20111119.0,r',
KC02C22474,J01420131+3941268,189668607,0,nan,NEB,9,1.7002625,25.5039375,01:42:00.945,39:41:22.98,39.68971667,133.411,-22.1507,38.78033333,27.00927778,11.82,2455865.19,0.01,1.11719,1e-05,3.56,21.4,nan,nan,,,~1",1.0,1.0,SW,40%,40.0,0.0,0.0,20111124.0,CBB,
KC02C25590,J02453084+3052113,77269315,1,0.000746675910868,NEB,9,2.75823028,41.37345417,02:45:29.629,30:51:58.18,30.86616111,150.038,-25.9341,48.36475,14.18305556,12.19,2455865.309,0.008,2.09687,2e-05,2.34,20.6,nan,nan,,,,nan,nan,NE,~7%,7.0,1.0,0.0,20111105.0,r',
KC03C00835,J04433908+4144597,156275135,1,0.000701113895615,NEB,9,4.72752381,70.91285708,04:43:39.0857,41:44:59.783,41.74993972,162.262,-2.73414,75.01955556,19.29816667,10.61,2456939.268,0.033,2.520595,3.8e-05,6.06,3.9,nan,nan,,,~60",60.0,1.0,ENE,55%,55.0,0.0,0.0,20150105.0,I,
KC03C01438,J04354933+4213352,29076165,1,0.000788203635273,NEB,9,4.59703853,68.95557792,04:35:49.3387,42:13:35.125,42.22642361,160.938,-3.50636,73.56452778,19.98041667,10.26,2456939.931,0.14,0.8602465,6.9e-06,2.32,2.4,nan,nan,,,~25",25.0,1.0,SE,8%,8.0,0.0,0.0,20141022.0,i',
KC03C02405,J04120459+4345459,354024982,1,0.000651071542722,NEB,9,4.20127672,63.01915083,04:12:04.5962,43:45:45.982,43.76277278,156.79,-5.53138,69.26708333,22.24625,10.25,2456923.835,0.014,22.34004,0.00015,5.71,15.0,nan,nan,,,40",40.0,0.0,SW,>3%,3.0,0.0,1.0,20151008.0,I,
KC03C02568,J03161840+4105586,177995472,0,nan,NEB,9,3.27178094,49.07671417,03:16:18.4114,41:05:58.608,41.09961333,150.242,-13.9652,57.80094444,22.1255,11.19,2456938.759,0.019,2.754883,2.8e-05,2.43,6.0,nan,nan,,,~25",25.0,1.0,N,~13.5%,13.5,1.0,0.0,20141030.0,r',
KC03C03100,J03331209+4409249,65200579,1,0.000763924934422,NEB,9,3.55336147,53.30042208,03:33:12.1013,44:09:24.824,44.15689556,151.103,-9.68916,61.95555556,24.22558333,9.51,2456938.526,0.026,3.928405,5.9e-05,3.56,3.3,nan,nan,,,45",45.0,0.0,S,40%,40.0,0.0,0.0,20150114.0,I,
KC03C09658,J04321196+3829321,155354860,1,0.000453299777525,NEB,9,4.53665556,68.04983333,04:32:11.96,38:29:32.2,38.49227778,163.235,-6.53668,72.24344444,16.39641667,10.5,2455898.96,0.06,3.6192,0.0002,5.4,3.7,nan,nan,,,,nan,nan,,~14%,14.0,1.0,0.0,20120213.0,,
KC03C10603,J03480651+3458389,26503762,1,0.00107085113081,NEB,9,3.80180806,57.02712083,03:48:06.509,34:58:38.98,34.97749444,159.197,-15.1703,62.55636111,14.62663889,11.57,2456937.235,0.03,4.220181,5.4e-05,3.44,5.6,nan,nan,,,25",25.0,0.0,NW,25%,25.0,0.0,0.0,20141122.0,r',
KC03C13310,J03431867+3413416,346718588,1,0.00100840239646,NEB,9,3.72185556,55.82783333,03:43:18.680,34:13:41.70,34.22825,158.903,-16.3768,61.38833333,14.12113889,10.46,2456940.392,0.012,0.5950204,3.8e-06,1.78,2.1,nan,nan,,,~20",20.0,1.0,NE,~2%,2.0,1.0,0.0,20141024.0,r',
KC03C18294,J03452720+3422482,26354378,1,0.000696469768375,NEB,9,3.75763722,56.36455833,03:45:27.494,34:22:46.96,34.37971111,159.16,-15.9783,61.86916667,14.16711111,12.5,2455896.18,0.02,1.58525,4e-05,3.44,8.7,nan,nan,,,6",6.0,0.0,SW,>37%,37.0,0.0,1.0,20120212.0,CBB,
KC03C18329,J04183587+3738165,417923484,1,0.000780389946077,NEB,9,4.30996219,64.64943292,04:18:35.8639,37:38:16.557,37.6379325,161.988,-9.06045,69.34675,15.99877778,10.9,2455896.489,0.007,1.71225,1e-05,2.51,8.3,nan,nan,,,,nan,nan,NW,5.50%,5.5,0.0,0.0,20111210.0,r',
KC03C18684,J04045485+2526175,348800174,1,0.000865763447692,NEB,9,4.08190539,61.22858083,04:04:54.8594,25:26:17.314,25.43814278,168.756,-19.7588,64.14958333,4.54402778,8.88,2455896.59,0.02,2.02276,2e-05,4.23,1.2,nan,nan,,,10",10.0,0.0,E,>10%,10.0,0.0,1.0,20121123.0,z,
KC03C23094,J04022246+2206095,14289131,1,0.000952667089023,NEB,9,4.03984222,60.59763333,04:02:23.432,22:06:06.61,22.10183611,170.859,-22.5188,62.93530556,1.38269444,11.98,2455895.93,0.02,2.71013,3e-05,3.61,11.3,nan,nan,,,,nan,nan,N,>9%,9.0,0.0,1.0,20120205.0,CBB,
KC04C000886,J05323807+2821421 ,74162933,1,0.0011432642218,NEB,9,5.54391297,83.15869458,05:32:38.0867,28:21:42.093,28.3616925,178.968,-2.71688,83.95944444,5.06575,10.6,2455956.233,0.015,2.89385,4e-05,2.78,4.4,nan,nan,,,30",30.0,0.0,N,35%,35.0,0.0,0.0,20121105.0,,
KC04C004629,J05551292+2645147 ,78332072,1,0.00108105337717,NEB,9,5.92026197,88.8039295,05:55:12.943080,26:45:14.821200,26.754117,182.961,0.702531,88.93019444,3.31927778,11.82,2457349.573,0.016,1.966579,1.3e-05,3.19,4.3,nan,nan,,,47",47.0,0.0,SSE,22%,22.0,0.0,0.0,20160113.0,g' and i',
KC04C004660,J06122137+2843375 ,82078060,1,0.000692950677556,NEB,9,6.20593375,93.08900625,06:12:21.3615,28:43:37.511,28.72708639,183.098,4.97494,92.72022222,5.31697222,10.9,2456656.152,0.01,1.7299065,1.5e-05,1.94,3.7,nan,nan,,,,nan,nan,W,~28%,28.0,1.0,0.0,20140228.0,i,
KC04C005368,J06401443+3345060 ,240075496,1,0.000878638273146,NEB,9,6.67067608,100.0601412,06:40:14.433888,33:45:06.04,33.75167778,181.228,12.5448,98.49744444,10.60866667,10.98,2457714.915,0.0087,3.157635,1.2e-05,2.0,6.6,nan,nan,6:39:59,33:42:51,233.4",233.4,0.0,SW,>4.5%,4.5,0.0,1.0,20161208.0,g,
KC04C006437,J06240424+2809106 ,84212407,1,0.000836312855005,NEB,9,6.40117897,96.01768458,06:24:04.2443,28:09:10.581,28.15293917,184.812,6.98827,95.32247222,4.82475,10.06,2457347.405,0.021,1.1523967,1.1e-05,3.91,2.5,nan,nan,6:24:08,28:08:46,,nan,nan,,5.50%,5.5,0.0,0.0,20160115.0,i,
KC04C008073,J05393892+3526419 ,116254126,1,0.00106880040359,NEB,9,5.6607325,84.9109875,05:39:38.637,35:26:39.11,35.44419722,173.799,2.34949,85.76191667,12.07975,11.22,2455955.449,0.015,0.86324,2e-05,2.74,5.9,nan,nan,,,,nan,nan,SW,>9%,9.0,0.0,1.0,20120418.0,i,
KC04C008336,J05284973+3328580 ,3035000,1,0.0013130355976,NEB,9,5.48035583,82.2053375,05:28:49.281,33:28:55.37,33.48204722,174.238,-0.588676,83.39972222,10.22116667,10.52,2455956.98,0.01,1.68386,2e-05,2.72,3.6,nan,nan,,,,nan,nan,SW,25%,25.0,0.0,0.0,20120205.0,r',
KC04C009561,J06014255+2609393 ,79523461,1,0.00109427452404,NEB,9,6.02848611,90.42729167,06:01:42.55,26:09:39.3,26.16091667,184.201,1.6657,90.38394444,2.72219444,11.14,2455955.85,0.01,1.134967,8e-06,2.35,6.9,nan,nan,,,15",15.0,0.0,SW,~41%,41.0,1.0,0.0,20120205.0,r',
KC04C010674,J06262037+2937504 ,84543923,1,0.000944067045763,NEB,9,6.43899583,96.5849375,06:26:20.385,29:37:50.3867,29.63066297,183.709,8.09949,95.75586111,6.32283333,8.93,2456656.992,0.0065,2.1959542,9.7e-06,3.48,2.7,nan,nan,,,,nan,nan,,~7%,7.0,1.0,0.0,20140312.0,R,
KC04C011352,J06091585+3421045 ,97603729,0,nan,NEB,9,6.154375,92.315625,06:09:15.750,34:21:03.96,34.3511,177.802,7.05606,91.94691667,10.92744444,11.64,2456599.092,0.025,3.448746,6e-05,4.22,5.0,nan,nan,,,45",45.0,0.0,NW,>13%,13.0,0.0,1.0,20131130.0,r',
KC04C012356,J05241255+2945522 ,443809060,1,0.000759946248763,NEB,9,5.40348617,81.0522925,05:24:12.5502,29:45:52.269,29.76451917,176.778,-3.47611,82.189,6.56752778,10.8,2455952.83,0.02,1.81637,3e-05,2.78,5.7,nan,nan,,,,nan,nan,S,,nan,nan,nan,20121008.0,i,
KC04C014824,J06044983+2706121 ,80155870,1,0.00067794642503,NEB,9,6.08050808,91.20762125,06:04:49.8291,27:06:12.284,27.10341222,183.722,2.73623,91.07719444,3.66863889,10.9,2455957.2,0.05,4.5089,0.0002,3.78,5.1,nan,nan,,,,nan,nan,W,>30%,30.0,0.0,1.0,20121202.0,i,
KC04C015794,J05481359+2710347 ,76535587,1,0.000593561277915,NEB,9,5.803775,87.056625,05:48:13.59,27:10:34.8,27.17633333,181.803,-0.421174,87.37613889,3.76383333,10.25,2456626.245,0.013,4.927318,4e-05,3.5,5.1,nan,nan,,,,nan,nan,NW,~40%,40.0,1.0,0.0,20131224.0,i,
KC04C018528,J06494884+4210339 ,191882915,1,0.00103923876512,NEB,9,6.83023444,102.45351667,06:49:48.844,42:10:33.95,42.17609722,173.939,17.5465,99.74025,19.15697222,11.12,2456630.059,0.0054,0.945354,2.6e-06,1.35,8.0,nan,nan,,,,nan,nan,S,~20%,20.0,1.0,0.0,20140112.0,i,
KC04C019104,J06490035+3342422 ,68216087,1,0.00116145937963,NEB,9,6.81676524,102.2514786,06:49:00.35486400,33:42:42.22,33.71172778,182.024,14.1949,100.34933333,10.71155556,11.17,2457347.62,0.0061,0.5939645,2e-06,2.14,5.2,nan,nan,,,45",45.0,0.0,WNW,~4.5%,4.5,1.0,0.0,20151202.0,g' and i',
KC04C020098,J06484899+3945573 ,16484699,1,0.000644650584889,NEB,9,6.81361028,102.20415417,06:48:48.997,39:45:57.33,39.765925,176.213,16.4899,99.76938889,16.73961111,12.08,2456598.407,0.011,15.328156,5.5e-05,4.58,18.4,nan,nan,,,,nan,nan,SE,>4%,4.0,0.0,1.0,20141205.0,V,
KC04C021232,J06101496+3317239 ,97670086,1,0.000609113695537,NEB,9,6.17082619,92.56239292,06:10:14.9743,33:17:23.883,33.2899675,178.842,6.73614,92.17388889,9.87,9.04,2455956.09,0.04,3.07278,7e-05,5.5,1.3,nan,nan,,,120",120.0,0.0,E,>37%,37.0,0.0,1.0,20120225.0,z',
KC04C022076,J06381853+2105088 ,55234031,1,0.000697298473475,NEB,9,6.63847639,99.57714583,06:38:18.515,21:05:08.03,21.08556389,192.634,6.69016,98.93627778,-2.05713889,11.41,2457346.508,0.008,1.5442714,8e-06,3.09,7.9,nan,nan,,,48",48.0,0.0,WSW,~8.5%,8.5,1.0,0.0,20160202.0,g' and i',
KC04C022383,J06344584+3436177 ,172351664,1,0.000848176196017,NEB,9,6.5794,98.691,06:34:45.84,34:36:17.0,34.60472222,179.951,11.8711,97.28875,11.38505556,11.49,2455955.81,0.03,2.59072,6e-05,4.8,10.6,nan,nan,,,~40",40.0,1.0,SW,40%,40.0,0.0,0.0,20121122.0,r',
KC04C023067,J06275711+3840121 ,144095456,1,0.00084560942307,NEB,9,6.46586519,96.98797792,06:27:57.1147,38:40:12.058,38.67001611,175.592,12.347,95.65338889,15.36775,10.14,2457349.617,0.015,0.5426114,3e-06,2.06,2.2,nan,nan,,,~30",30.0,1.0,NNW,23%,23.0,0.0,0.0,20151219.0,I,
KC04C023817,J05023545+4003499 ,121818488,1,0.000726805953155,NEB,9,5.04317925,75.64768875,05:02:35.4453,40:03:49.623,40.06378417,165.833,-1.03022,78.54566667,17.19347222,11.3,2455955.06,0.03,1.94766,6e-05,4.29,5.5,nan,nan,,,,nan,nan,NW,>28%,28.0,0.0,1.0,20120206.0,CBB,
KC04C024076,J05543957+2121024 ,114773360,1,0.00054160286893,NEB,9,5.91099469,88.6649203,05:54:39.580872,21:21:02.3504400,21.3506529,187.562,-2.13469,88.75575,-2.08286111,12.37,2457361.621,0.014,0.9701089,6e-06,2.5,6.4,nan,nan,,,~25",25.0,1.0,SE,40%,40.0,0.0,0.0,20160103.0,r,
KC04C025458,J06031336+4034358 ,174827652,1,0.00128089577325,NEB,9,6.05370833,90.805625,06:03:13.35,40:34:35.8,40.57661111,171.69,8.94208,90.64033333,17.13911111,10.9,2455957.3,0.008,2.24984,1e-05,4.66,9.9,nan,nan,,,~45",45.0,1.0,SW,>18%,18.0,0.0,1.0,20121109.0,r',
KC04C025635,J05170250+4051534 ,269214132,1,0.000473524123674,NEB,9,5.28402889,79.26043333,05:17:02.504,40:51:53.504,40.86486222,166.824,1.65562,81.49116667,17.74227778,10.92,2457365.095,0.0084,8.176422,1.4e-05,4.2,7.8,nan,nan,,,120",120.0,0.0,NNW,16%,16.0,0.0,0.0,20161115.0,I,
KC04C027910,J06065499+2329281 ,44887417,1,0.000479512173423,NEB,9,6.11527611,91.72914167,06:06:54.994,23:29:28.17,23.49115833,187.108,1.38628,91.58580556,-0.06138889,10.49,2457350.24,0.077,2.238754,7.8e-05,6.4,2.5,nan,nan,,,60",60.0,0.0,,~30%,30.0,1.0,0.0,20161101.0,,
KC04C028170,J06092611+3742580 ,128064641,1,0.000839986907367,NEB,9,6.15732778,92.35991667,06:09:26.38,37:43:03.9,37.71775,174.817,8.66562,91.92622222,14.29425,11.87,2455956.354,0.005,2.82278,1e-05,2.93,20.7,nan,nan,,,,nan,nan,NE,>5%,5.0,0.0,1.0,20120206.0,CBB,
KC04C030121,J05580803+3204322 ,309340223,1,0.000877665167189,NEB,9,5.96890361,89.53355417,05:58:08.053,32:04:32.07,32.075575,178.669,3.91779,89.60022222,8.63694444,11.25,2456601.816,0.011,1.0497428,7.5e-06,1.73,3.5,nan,nan,,,,nan,nan,SW,~8%,8.0,1.0,0.0,20131129.0,i,
KC04C031331,J05461559+2424059 ,76292404,0,nan,NEB,9,5.77099679,86.5649518,05:46:15.588432,24:24:05.7945600,24.4016096,183.948,-2.23636,86.87163889,-0.99961111,12.2,2457350.136,0.051,3.16177,8.2e-05,3.4,6.8,nan,nan,,,~30",30.0,1.0,ESE,14%,14.0,0.0,0.0,20151218.0,R,
KC04C033867,J05402435+4249204 ,470620459,1,0.000580585710313,NEB,9,5.67345278,85.10179167,05:40:24.43,42:49:16.9,42.82136111,167.589,6.36401,86.19175,19.44680556,11.14,2455957.39,0.01,3.07313,3e-05,2.57,12.5,nan,nan,,,~40",40.0,1.0,SE,18%,18.0,0.0,0.0,20120319.0,r',
KC04C034851,J06230808+3034367 ,138402957,1,0.000523596163471,NEB,9,6.38526111,95.77891667,06:23:06.94,30:34:39.9,30.57775,182.538,7.90399,95.01316667,7.23897222,11.59,2455961.862,0.005,7.92286,4e-05,2.11,17.9,nan,nan,06:23:08.096,30:34:36.69,,nan,nan,,14%,14.0,0.0,0.0,20130102.0,V and R,
KC04C036127,J05291212+3536223,3105393,1,0.000479788328789,NEB,9,5.48669725,82.30045875,05:29:12.1101,35:36:22.397,35.60622139,172.511,0.651641,83.59794444,12.33788889,10.66,2456602.309,0.035,4.477089,8e-05,3.96,3.8,nan,nan,,,,nan,nan,NW,~30%,30.0,1.0,0.0,20131119.0,g',
KC04C036586,J05233186+4125575 ,143811811,1,0.000514916994418,NEB,9,5.39218381,80.88275708,05:23:31.8617,41:25:57.600,41.43266667,167.055,2.98279,82.81519444,18.2205,11.04,2456657.725,0.0055,0.7683047,2.6e-06,2.3,4.8,nan,nan,,,,nan,nan,NW,12%,12.0,0.0,0.0,20140120.0,r',
KC04C037131,J05434107+3338563 ,116853333,1,0.000782895286369,NEB,9,5.72807778,85.92116667,05:43:41.08,33:38:58.5,33.64958333,175.764,2.1102,86.55027778,10.25911111,11.42,2455956.11,0.02,2.28451,5e-05,1.77,4.6,nan,nan,,,15",15.0,0.0,SE,>9%,9.0,0.0,1.0,20120831.0,r',
KC04C038880,J06300925+4015030 ,144174881,1,0.00249726723831,NEB,9,6.50257386,97.53860792,06:30:09.2659,40:15:03.066,40.25085167,174.301,13.3935,96.00919444,16.96869444,10.02,2457346.117,0.0053,8.331705,2.6e-05,3.83,6.8,nan,nan,,,80",80.0,0.0,NW,~5.5%,5.5,1.0,0.0,20160125.0,g' and i',
KC04C040227,J05564374+3243499 ,309003057,1,0.000584785675923,NEB,9,5.94548571,89.1822857,05:56:43.748568,32:43:49.878840,32.7305219,177.952,3.98637,89.30297222,9.29322222,11.29,2457345.99,0.011,6.509243,3.9e-05,4.94,7.4,nan,nan,,,,nan,nan,NE,~25%,25.0,1.0,0.0,20151221.0,R,
KC04C041440,J05073737+3016204 ,366752311,1,0.000749696440549,NEB,9,5.12705206,76.90578083,05:07:37.3874,30:16:20.625,30.27239583,174.283,-6.1147,78.62202778,7.34883333,11.0,2455966.26,0.02,1.52631,3e-05,4.66,8.8,nan,nan,,,,nan,nan,,~44%,44.0,1.0,0.0,20131112.0,i,
KC04C041496,J05325278+3432412 ,115133373,1,0.000671925376525,NEB,9,5.54800028,83.22000417,05:32:52.801,34:32:41.223480,34.5447843,173.812,0.697944,84.31016667,11.23930556,11.32,2457349.844,0.0079,1.3119486,4e-06,2.75,6.2,nan,nan,,,53",53.0,0.0,ENE,4.50%,4.5,0.0,0.0,20151201.0,g' and i',
KC04C041764,J05061724+3806324 ,122341984,1,0.00101422072535,NEB,9,5.10478722,76.57180833,05:06:17.234,38:06:32.41,38.10900278,167.823,-1.6459,79.08641667,15.17708333,10.41,2456657.541,0.01,1.74105,1.1e-05,4.68,3.5,nan,nan,,,~60",60.0,1.0,E,>25%,25.0,0.0,1.0,20140918.0,r',
KC04C042623,J05002931+4025340,121619811,1,0.000499307427015,NEB,9,5.00814611,75.12219167,05:00:29.326,40:25:34.22,40.42617222,165.301,-1.12469,78.16761111,17.59605556,11.58,2456601.979,0.012,0.7856807,5.2e-06,1.59,8.0,nan,nan,,,~5.6",5.6,1.0,WNW,~24%,24.0,1.0,0.0,20131113.0,r',
KC04C042690,J05511234+3203330 ,308808597,1,0.000338385647516,NEB,9,5.85343306,87.80149583,05:51:12.3590,32:03:33.005,32.05916806,177.944,2.64103,88.11552778,8.63425,11.09,2456600.235,0.019,3.385245,3e-05,6.67,17.2,nan,nan,,,,nan,nan,,~50%,50.0,1.0,0.0,20131217.0,R,
KC05C09045,J08175850+2232537,14395535,0,nan,NEB,9,8.29952222,124.49283333,08:17:58.28,22:32:50.9,22.54747222,200.707,28.5467,121.57711111,2.80980556,12.06,2455965.27,0.01,1.30759,2e-05,2.07,14.5,nan,nan,,,10",10.0,0.0,ENE,~64%,64.0,1.0,0.0,20120225.0,z',
KC05C18681,J07170659+2610493,155784325,1,0.00123691189459,NEB,9,7.28516489,109.27747333,07:17:06.5936,26:10:49.311,26.18036417,191.675,16.8853,107.27497222,3.88977778,10.62,2456720.702,0.015,1.2655759,1e-05,1.76,4.1,nan,nan,,,~6",6.0,1.0,ENE,~3%,3.0,1.0,0.0,20141010.0,i,
KC05C18793,J06531907+4056384,333789885,1,0.00114050986025,NEB,9,6.88859722,103.32895833,06:53:18.95,40:56:33.1,40.94252778,175.394,17.717,100.55008333,17.99013889,11.61,2455966.23,0.01,2.69186,3e-05,1.86,20.2,nan,nan,,,~60",60.0,1.0,SW,~55%,55.0,1.0,0.0,20120424.0,CBB,
KC05C22685,J07083915+3708469,353499523,1,0.00124374606881,NEB,9,7.14413611,107.16204167,07:08:38.89,37:08:37.2,37.14366667,180.241,19.181,104.06322222,14.5385,11.03,2455972.13,0.02,6.4246,0.00015,4.25,8.1,nan,nan,,,~36",36.0,1.0,SE,34%,34.0,0.0,0.0,20130107.0,r',
KC07C01067,J11355953+2641200,446162445,1,0.00167094935904,NEB,9,11.59987136,173.99807042,11:35:59.5369,26:41:20.110,26.68891944,210.116,73.1907,163.43072222,22.01952778,11.16,2456347.29,0.012,3.25633,2e-05,2.6,3.3,nan,nan,,,,nan,nan,SW,>25%,25.0,0.0,1.0,20140308.0,i,
KC08C04791,J14051349+3039270,160376312,1,0.00138308016555,NEB,9,14.08708333,211.30625,14:05:13.500,30:39:27.11,30.65753056,49.6416,73.4891,195.74902778,40.21291667,12.0,2457540.336,0.01,1.065619,6.5e-06,2.07,6.2,nan,nan,,,42",42.0,0.0,ENE,40%,40.0,0.0,0.0,20160708.0,r',
KC08C11497,J13245118+2453197,357354972,1,0.000472206203513,NEB,9,13.41421842,201.21327625,13:24:51.18630,24:53:19.7056,24.88880711,18.1864,82.1673,188.98694444,31.11080556,9.94,2457541.289,0.023,5.403567,7.2e-05,6.46,3.5,nan,nan,,,~60",60.0,1.0,NE,>6%,6.0,0.0,1.0,20170108.0,z,
KC10C02261,J16533107+4017550,72766296,1,0.00202425414031,NEB,9,16.89196297,253.37944458,16:53:31.0667,40:17:55.044,40.29862333,64.2819,38.9733,242.17027778,62.1415,11.0,2456811.327,0.01,0.7373887,6.3e-06,3.88,3.3,nan,nan,,,~60",60.0,1.0,WNW,~26%,26.0,1.0,0.0,20140711.0,r',
KC10C05482,J17185204+3735308,101716778,1,0.000777027271108,NEB,9,17.31445642,259.71684625,17:18:52.0431,37:35:30.763,37.59187861,61.7537,33.7332,253.33941667,60.43780556,10.39,2457242.427,0.021,0.9479704,1e-05,2.26,2.0,nan,nan,,,30",30.0,0.0,E,45%,45.0,0.0,0.0,20150929.0,i',
KC10C15300,J17223795+2252409,356316200,1,0.000934626526693,NEB,9,17.37720964,260.65814458,17:22:37.9547,22:52:41.161,22.87810028,45.3131,29.1509,257.58647222,45.91563889,9.35,2456811.287,0.04,29.4821,0.0005,7.67,4.2,nan,nan,,,30",30.0,0.0,NE,>33%,33.0,0.0,1.0,20140716.0,I',
KC10C17179,J16382025+2602096,320353270,1,0.000644298176697,NEB,9,16.63896167,249.584425,16:38:20.262,26:02:09.60,26.036,45.3824,39.7094,242.33958333,47.53380556,11.65,2456810.798,0.01,1.698227,1e-05,2.33,7.2,nan,nan,,,~60",60.0,1.0,SE,42%,42.0,0.0,0.0,20140614.0,r',
KC10C23170,J18031591+4253475,193944688,1,0.00104427195029,NEB,9,18.05442044,270.81630667,18:03:15.9136,42:53:47.690,42.89658056,69.7379,26.5139,271.48977778,66.33163889,11.03,2456799.717,0.02,12.09491,0.0002,4.16,11.8,nan,nan,,,60",60.0,0.0,S,>15%,15.0,0.0,1.0,20160621.0,I',
KC10C23446,J18021577+3227052,22313844,1,0.0010969951216,NEB,9,18.03771389,270.56570833,18:02:15.77,32:27:05.20,32.45144444,58.5654,23.865,270.85125,55.88905556,12.42,2455845.542,0.007,1.12179,1e-05,2.6,22.2,nan,nan,,,,nan,nan,NW,10%,10.0,0.0,0.0,20111011.0,,
KC10C26441,J18255426+3032563,24058902,1,0.00188258724428,NEB,9,18.43174278,276.47614167,18:25:54.274,30:32:56.20,30.54894444,58.4579,18.4803,279.46061111,53.77575,12.42,2456811.328,0.0075,0.5886743,2e-06,1.59,15.9,nan,nan,,,45",45.0,0.0,WNW,~40%,40.0,1.0,0.0,20140615.0,cbb,
KC10C26902,J16454408+3000051,224332659,1,0.000329771022119,NEB,9,16.76224238,251.43363567,16:45:44.07256,30:00:05.2141,30.00144836,50.8626,39.0399,243.55166667,51.74963889,9.48,2456809.014,0.03,2.846874,6e-05,5.9,0.8,nan,nan,,,~60",60.0,1.0,N,~2%,2.0,1.0,0.0,20160529.0,i',
KC11C000262,J18573689+3500173 ,20607456,1,0.00053191619277,NEB,9,18.96024806,284.40372083,18:57:36.893,35:00:17.44,35.00484444,65.3804,14.0003,292.18305556,57.34011111,11.88,2456861.372,0.022,8.36016,0.00011,4.6,12.8,nan,nan,,,~27",27.0,1.0,NW,9%,9.0,0.0,0.0,20140731.0,r',
KC11C001175,J19055697+2912030 ,281769300,1,0.00130101768506,NEB,9,19.09916125,286.48741875,19:05:56.9805,29:12:03.060,29.20085,60.7357,9.97992,293.349,51.31213889,10.38,2456875.042,0.0055,3.8499788,6.8e-06,1.65,5.7,nan,nan,,,~60",60.0,1.0,SSE,>30%,30.0,0.0,1.0,20140820.0,R,
KC11C001871,J19015397+2717570,115064177,0,nan,NEB,9,19.03165833,285.474875,19:01:53.97,27:17:57.1,27.29919444,58.6032,9.96478,291.45483333,49.59230556,10.5,2455800.899,0.004,1.75029,8e-05,1.58,6.8,nan,nan,,,,nan,nan,SE,~1%,1.0,1.0,0.0,20120427.0,i',
KC11C004400,J19535069+2831159 ,12603342,1,0.0007249819674,NEB,9,19.8974125,298.4611875,19:53:50.6850,28:31:15.940,28.52109444,65.1214,0.424663,308.90858333,48.18863889,9.74,2456891.126,0.021,1.233148,1.7e-05,3.78,1.5,nan,nan,,,~14",14.0,1.0,WSW,~3%,3.0,1.0,0.0,20150708.0,i',
KC11C006313,J19290632+3421454 ,21681683,1,0.00082181192223,NEB,9,19.48509028,292.27635417,19:29:06.3250,34:21:45.460,34.36262778,67.6335,7.88391,303.30280556,55.25577778,9.08,2456873.843,0.02,2.306346,3.5e-05,6.14,2.8,nan,nan,,,30",30.0,0.0,W,60%,60.0,0.0,0.0,20140825.0,r',
KC11C007044,J20070496+2101304 ,393334068,1,0.000556180279847,NEB,9,20.11804472,301.77067083,20:07:04.961,21:01:30.47,21.02513056,60.3079,-6.06442,310.0165,40.15311111,10.36,2454254.552,0.004,4.034131,1.6e-05,4.08,11.6,nan,nan,,,,nan,nan,W,>15%,15.0,0.0,1.0,20161111.0,i,
KC11C008391,J18530979+3217456,28939204,0,nan,NEB,9,18.88628694,283.29430417,18:53:10.633,32:17:45.712,32.29603111,62.4426,13.7638,289.72166667,54.82883333,12.0,2455801.711,0.015,1.53066,2.5e-05,2.7,6.8,nan,nan,,,~30",30.0,1.0,SE,16%,16.0,0.0,0.0,20120527.0,,
KC11C009505,J19241542+3858143 ,122716574,1,0.00083348656595,NEB,9,19.40428331,291.06424958,19:24:15.4199,38:58:14.353,38.97065361,71.3511,10.8379,303.92319444,59.95341667,9.99,2456874.975,0.0049,0.5236303,1.4e-06,2.08,4.5,nan,nan,,,26",26.0,0.0,NW,~30%,30.0,1.0,0.0,20140808.0,r',
KC11C009763,J19453062+2601519 ,435392113,1,0.000577844631328,NEB,9,19.75850624,296.37759354,19:45:30.62245,26:01:51.8655,26.03107375,62.0359,0.755139,305.29152778,46.29086111,9.97,2456890.744,0.015,2.938612,3.2e-05,2.75,3.4,nan,nan,,,60",60.0,0.0,SSW,>7%,7.0,0.0,1.0,20150605.0,i',
KC11C011184,J19260437+2656458 ,110680372,1,0.000541241633463,NEB,9,19.43455058,291.51825875,19:26:04.3821,26:56:45.952,26.94609778,60.7244,5.00192,299.38619444,48.21375,10.42,2456874.068,0.015,2.170708,1.9e-05,6.51,4.2,nan,nan,,,51",51.0,0.0,NE,~38%,38.0,1.0,0.0,20140921.0,r',
KC11C012212,J20005010+4109158 ,355746227,1,0.000793228554348,NEB,9,20.01391944,300.20879167,20:00:50.110,41:09:15.87,41.15440833,76.6853,5.75387,318.49583333,59.61147222,11.13,2454253.143,0.0033,2.3946132,5e-06,2.74,12.5,nan,nan,,,35",35.0,0.0,S,28%,28.0,0.0,0.0,20161127.0,V,
KC11C014384,J18521871+2229175 ,347164063,1,0.000787001346938,NEB,9,18.87186269,283.07794042,18:52:18.7057,22:29:17.546,22.48820722,53.2451,9.86198,287.24358333,45.14772222,10.53,2454250.976,0.0012,0.56897241,5.4e-07,1.79,14.6,nan,nan,,,~60",60.0,1.0,NE,20%,20.0,0.0,0.0,20161026.0,z',
KC11C014803,J20030607+2225566 ,424321421,1,0.000410624436573,NEB,9,20.05168625,300.77529375,20:03:06.0705,22:25:56.615,22.43239306,61.0144,-4.53457,309.34827778,41.75955556,10.55,2456890.216,0.01,1.083423,7.3e-06,4.84,4.4,nan,nan,,,96",96.0,0.0,N,27%,27.0,0.0,0.0,20140908.0,r',
KC11C017426,J19511283+2911384 ,10675309,1,0.000598996840619,NEB,9,19.85356458,297.80346875,19:51:12.8325,29:11:38.295,29.19397083,65.404,1.26417,308.36188889,48.99725,10.71,2456874.85,0.049,1.76977,5.3e-05,5.63,3.2,nan,nan,,,35",35.0,0.0,W,~36%,36.0,1.0,0.0,20140814.0,r',
KC11C021673,J20105383+3655015 ,43312345,1,0.000508210630843,NEB,9,20.18162022,302.72430333,20:10:53.8328,36:55:01.472,36.91707556,74.1401,1.83975,318.81447222,54.94908333,10.87,2456889.129,0.043,3.363928,9.2e-05,6.59,7.0,nan,nan,,,45",45.0,0.0,NW,~15%,15.0,1.0,0.0,20151009.0,r',
KC11C022124,J20023100+3541491 ,104914008,1,0.000736707446774,NEB,9,20.04194478,300.62917167,20:02:31.0012,35:41:49.272,35.69702,72.2021,2.60684,315.32813889,54.42163889,9.384,2455861.16,0.08,7.615,0.005,4.05,3.0,nan,nan,,,~150",150.0,1.0,SW,>8%,8.0,0.0,1.0,20120625.0,,
KC11C026446,J19491525+3514135 ,82715055,1,0.000380363437976,NEB,9,19.82090139,297.31352083,19:49:15.245,35:14:13.66,35.23712778,70.4117,4.68309,310.66122222,54.88730556,11.56,2456862.757,0.0062,12.690426,5e-05,4.78,27.5,nan,nan,,,12",12.0,0.0,SSW,9%,9.0,0.0,0.0,20140913.0,r',
KC11C028126,J19584265+3148293 ,103003307,1,0.000749932484191,NEB,9,19.97851461,299.67771917,19:58:42.6526,31:48:29.322,31.808145,68.4771,1.23225,311.97241667,51.01211111,10.3,2456107.13,0.05,3.0196,0.0001,4.39,3.4,nan,nan,,,~77",77.0,1.0,NE,~40%,40.0,1.0,0.0,20130628.0,I,
KC11C029495,J19270455+3227088 ,395025221,0,nan,NEB,9,19.45110833,291.766625,19:27:03.99,32:26:59.23,32.44978611,65.724,7.3759,301.75447222,53.51580556,12.11,2455807.798,0.055,2.387,0.0006,2.16,10.0,nan,nan,,,,nan,nan,,4%,4.0,0.0,0.0,20120418.0,i,
KC11C029873,J19344245+2745372 ,239467159,1,0.000406845580802,NEB,9,19.57845894,293.67688417,19:34:42.4522,27:45:37.249,27.76034694,62.3572,3.70261,302.47825,48.56480556,11.0,2456862.21,0.028,2.636542,5.6e-05,5.82,5.2,nan,nan,,,~12",12.0,1.0,E,~30%,30.0,1.0,0.0,20140803.0,r',
KC11C035066,J18491333+3036321 ,425908346,1,0.00113081117923,NEB,9,18.82037167,282.305575,18:49:13.338,30:36:32.17,30.60893611,60.5028,13.8618,287.86894444,53.28755556,11.43,2456890.139,0.018,2.566174,2.5e-05,4.96,15.4,nan,nan,,,25",25.0,0.0,SE,~18%,18.0,1.0,0.0,20140905.0,g,
KC11C040040,J19442566+2927195 ,407676735,1,0.000554223248132,NEB,9,19.7404625,296.1069375,19:44:25.665,29:27:19.50,29.45541667,64.884,2.67345,306.29180556,49.65769444,11.79,2455806.13,0.06,1.1579,0.0001,2.66,7.3,nan,nan,,,11",11.0,0.0,NNE,60%,60.0,0.0,0.0,20140810.0,i',
KC11C040626,J20233095+3237310 ,136731206,1,0.000529808399269,NEB,9,20.39193403,305.87901042,20:23:30.9625,32:37:30.945,32.6252625,72.0345,-2.70949,320.17347222,50.00497222,10.99,2456890.694,0.012,1.956974,0.0013,2.78,6.5,nan,nan,20:23:28,32:37:45.8,40",40.0,0.0,NW,3.20%,3.2,0.0,0.0,20141005.0,r',
KC11C041500,J19310562+3713196 ,137819327,1,0.000424008631598,NEB,9,19.51822972,292.77344583,19:31:05.627,37:13:19.58,37.22210556,70.3849,8.84791,305.44475,57.89186111,12.38,2456874.979,0.017,0.946429,1.6e-05,2.43,4.7,nan,nan,,,~15",15.0,1.0,S,~73%,73.0,1.0,0.0,20140811.0,CBB,
KC11C042466,J20031623+3247194 ,105416361,1,0.000492219390632,NEB,9,20.05450972,300.81764583,20:03:16.235,32:47:19.41,32.788725,69.8187,0.931165,313.93602778,51.63194444,10.35,2456874.28,0.0059,1.3064885,5.1e-06,2.24,3.9,nan,nan,,,55",55.0,0.0,NW,6%,6.0,0.0,0.0,20140815.0,r',
KC11C046187,J19484089+2529395 ,435570747,1,0.00107429070683,NEB,9,19.81135806,297.17037083,19:48:40.889,25:29:39.52,25.49431111,61.9318,-0.132011,306.08466667,45.58825,11.56,2456890.314,0.074,2.379098,5.7e-05,6.0,6.4,nan,nan,,,60",60.0,0.0,S,>8%,8.0,0.0,1.0,20160623.0,V,
KC11C049775,J19390378+3137475,69999960,0,nan,NEB,9,19.65105028,294.76575417,19:39:03.781,31:37:47.53,31.62986944,66.2112,4.74908,305.46266667,52.06361111,11.35,2454252.611,0.0073,2.747203,1.3e-05,3.22,11.8,nan,nan,,,56",56.0,0.0,NW,>6%,6.0,0.0,1.0,20161105.0,r,
KC12C000727,J21465217+2919041 ,16543563,1,0.000606590309158,NEB,9,21.78115925,326.71738875,21:46:52.1733,29:19:04.065,29.31779583,81.4574,-18.3241,341.47608333,39.76027778,10.48,2456967.694,0.048,3.956813,8.2e-06,3.57,5.4,nan,nan,,,~40",40.0,1.0,E,65%,65.0,0.0,0.0,20141122.0,r',
KC12C002181,J20381310+3932495 ,64704038,1,0.000362731610941,NEB,9,20.63697859,309.55467888,20:38:13.12293,39:32:49.4593,39.54707203,79.3793,-1.02984,329.24480556,55.15125,8.06,2456969.012,0.018,1.1578813,1.1e-05,3.34,2.1,nan,nan,,,20",20.0,0.0,SE,>30%,30.0,0.0,1.0,20141231.0,I,
KC12C005428,J21515346+3200558 ,260702296,1,0.000835189761514,NEB,9,21.86485292,327.97279375,21:51:53.4705,32:00:55.690,32.01546944,84.1894,-17.0326,344.32833333,41.70280556,10.69,2456968.811,0.0073,0.7483646,2.9e-06,2.12,7.9,nan,nan,,,11",11.0,0.0,SW,>35%,35.0,0.0,1.0,20141120.0,i',
KC12C007594,J20445874+3853456 ,66279443,1,0.000757950558915,NEB,9,20.74965222,311.24478333,20:44:58.748,38:53:34.65,38.89295833,79.6666,-2.46501,330.76611111,53.98311111,11.01,2455818.517,0.009,1.07906,1e-05,1.91,8.4,nan,nan,20:45:00,38:53:07,~45",45.0,1.0,S,,nan,nan,nan,nan,,
KC12C008791,J21001017+2719168 ,126089551,1,0.000758800154399,NEB,9,21.00278611,315.04179167,21:00:10.03,27:19:02.90,27.31747222,72.6281,-12.2335,327.96211111,42.12666667,11.99,2456603.529,0.016,1.1154545,5e-05,2.76,16.4,nan,nan,,,37",37.0,0.0,NE,~70%,70.0,1.0,0.0,20131125.0,R,
KC12C009995,J21015591+3451491 ,162780304,1,0.000815285814257,NEB,9,21.03220133,315.48302,21:01:55.9248,34:51:49.153,34.86365361,78.7243,-7.64514,332.8195,48.87611111,10.29,2456968.626,0.0078,1.116949,6e-06,2.27,7.8,nan,nan,,,23",23.0,0.0,N,>28%,28.0,0.0,1.0,20141205.0,g',
KC12C014321,J21324940+4036334 ,275119073,1,0.00105140594452,NEB,9,21.54705738,323.20586067,21:32:49.40656,40:36:33.5479,40.60931886,87.1713,-8.08376,345.40811111,51.08280556,9.39,2456969.456,1.3,0.7430712,0.0025,2.34,3.3,nan,nan,,,41",41.0,0.0,NW,>35%,35.0,0.0,1.0,20141119.0,i',
KC12C014324,J20530674+2812008 ,283066478,1,0.000978096700619,NEB,9,20.88520831,313.27812458,20:53:06.7499,28:12:00.788,28.20021889,72.3217,-10.4659,326.4465,43.53369444,10.8,2455818.55,0.01,1.08716,1e-05,2.55,5.6,nan,nan,,,120",120.0,0.0,E,70%,70.0,0.0,0.0,20110926.0,r',
KC12C016060,J21180140+2651110 ,25552323,1,0.000760330119899,NEB,9,21.30039444,319.50591667,21:18:01.420,26:51:11.11,26.85308611,74.9454,-15.5429,332.58819444,40.15677778,11.58,2456968.593,0.017,1.355463,1e-05,2.65,6.8,nan,nan,21:17:59,26:50:59,,nan,nan,E,~14%,14.0,1.0,0.0,20141124.0,R,
KC12C017416,J20513596+3233435 ,230895783,1,0.000428794792473,NEB,9,20.85999031,312.89985463,20:51:35.96511,32:33:43.5594,32.56209983,75.5529,-7.47456,328.44294444,47.67919444,8.92,2456969.238,0.11,1.1224619,5.9e-06,2.56,1.6,nan,nan,,,,nan,nan,,~18%,18.0,1.0,0.0,20141125.0,R,
KC12C022014,J21235983+2656531 ,13801162,1,0.00140275964586,NEB,9,21.39995553,320.99933292,21:23:59.8399,26:56:53.115,26.9480875,75.9567,-16.4582,334.23041667,39.71269444,11.07,2456970.043,0.047,0.6789048,1.6e-05,2.14,3.9,nan,nan,,,~60",60.0,1.0,SE,>25%,25.0,0.0,1.0,20150623.0,r',
KC12C022698,J21165920+3800091 ,167403160,1,0.000809228029267,NEB,9,21.28311278,319.24669167,21:16:59.206,38:00:09.17,38.00254722,83.1227,-7.77531,339.17541667,50.30958333,11.56,2456968.876,0.033,1.582988,2.5e-05,4.03,7.1,nan,nan,,,~40",40.0,1.0,N,40%,40.0,0.0,0.0,20150604.0,r',
KC12C032502,J20493404+3336526 ,230787927,0,nan,NEB,9,20.82568167,312.385225,20:49:32.454,33:36:42.54,33.61181667,76.1031,-6.47978,328.48875,48.81361111,12.25,2455818.95,0.04,2.66616,9e-05,6.9,11.5,nan,nan,,,,nan,nan,N,40%,40.0,0.0,0.0,20120825.0,R,
KC12C034490,J20450426+3229507 ,232789504,1,0.000617949016331,NEB,9,20.75108028,311.26620417,20:45:03.889,32:29:29.75,32.49159722,74.6333,-6.4407,326.51533333,48.16244444,11.83,2455818.65,0.02,1.73485,3e-05,2.82,13.7,nan,nan,,,,nan,nan,NE,~46%,46.0,1.0,0.0,20111009.0,,
KC12C034904,J21261940+4117200 ,352890029,1,0.000786418022899,NEB,9,21.43879389,321.58190833,21:26:19.658,41:17:04.80,41.28466667,86.7499,-6.74735,344.25794444,52.28786111,12.0,2455818.76,0.03,1.93404,6e-05,3.49,23.8,nan,nan,,,,nan,nan,E,>46%,46.0,0.0,1.0,20120529.0,,
KC12C037167,J20425931+3406185,100234546,1,0.000330667417859,NEB,9,20.71647306,310.74709583,20:42:59.303,34:06:18.61,34.10516944,75.6444,-5.10661,326.887,49.81541667,11.36,2456969.934,0.015,0.9046458,6.3e-06,2.58,6.04,nan,nan,,,~45",45.0,1.0,ESE,40%,40.0,0.0,0.0,20150615.0,g',
KC12C039853,J21154082+3315153 ,430107762,1,0.00161402348288,NEB,9,21.26134136,318.92012042,21:15:40.8289,33:15:15.251,33.25423639,79.4365,-10.8393,335.59277778,46.19391667,10.9,2456970.052,0.0084,1.0942262,4.7e-06,1.99,5.65,nan,nan,,,~60",60.0,1.0,NNE,>35%,35.0,0.0,1.0,20150522.0,r',
KC12C040759,J21080280+2812359 ,126942825,1,0.000741274423995,NEB,9,21.13411167,317.011675,21:08:02.802,28:12:35.79,28.20994167,74.48,-12.9877,330.59794444,42.27622222,11.93,2456969.283,0.024,1.678716,2e-05,2.89,9.67,nan,nan,,,48",48.0,0.0,NNW,35%,35.0,0.0,0.0,20150724.0,g',
KC12C042529,J20314705+1905594 ,379513465,1,0.000741466547352,NEB,9,20.53029778,307.95446667,20:31:49.072,19:06:07.36,19.10204444,61.9139,-11.9733,316.40069444,36.62852778,11.92,2455818.38,0.02,1.26475,2e-05,2.29,21.4,nan,nan,,,~60",60.0,1.0,,>12%,12.0,0.0,1.0,20120403.0,i,
KC12C044533,J21163746+3355361,116974123,1,0.000624960414349,NEB,9,21.27707139,319.15607083,21:16:37.4570,33:55:36.207,33.92672417,80.0733,-10.5241,336.27511111,46.71341667,11.6,2456969.743,0.035,1.219451,0.0018,3.02,4.2,nan,nan,,,66",66.0,0.0,N,>7%,7.0,0.0,1.0,20150624.0,g',
KC12C045199,J22085963+2925114 ,27731342,1,0.00121187454864,NEB,9,22.15002861,332.25042917,22:09:00.103,29:24:48.42,29.41345,85.421,-21.3843,347.08536111,37.72827778,11.59,2455821.56,0.02,5.1671,0.0002,3.46,23.9,nan,nan,,,~60",60.0,1.0,S,13%,13.0,0.0,0.0,20120627.0,CBB,
KC12C050223,J21153818+4334322,137778682,1,0.000452982072231,NEB,9,21.26061136,318.90917042,21:15:38.2009,43:34:32.220,43.57561667,86.9889,-3.73381,343.40938889,55.26897222,9.85,2455816.28,0.01,6.8257,0.0001,5.59,9.9,nan,nan,,,60",60.0,0.0,S,7%,7.0,0.0,0.0,20120811.0,,
KC13C05934,J23332517+3326321,200660902,1,0.000820997801114,NEB,9,23.55699167,353.354875,23:33:25.17,33:26:32.10,33.44225,104.767,-26.6626,8.95586111,32.95844444,11.1,2455847.409,0.008,2.27227,2e-05,4.0,10.8,nan,nan,,,60",60.0,0.0,SW,22%,22.0,0.0,0.0,20111014.0,g',
KC16C001269,J00573431+5324491 ,307038287,1,0.00116898419792,NEB,9,0.95953736,14.39306042,00:57:34.3345,53:24:49.138,53.41364944,123.858,-9.44706,38.26247222,42.66941667,10.03,2457325.816,0.0099,1.90299,2.2e-05,2.6,8.4,nan,nan,,,15",15.0,0.0,S,55%,55.0,0.0,0.0,20151105.0,i',
KC16C006107,J00425909+5433219 ,453151228,1,0.000493795741171,NEB,9,0.71641556,10.74623333,00:42:59.0960,54:33:21.850,54.55606944,121.694,-8.29535,36.60944444,44.78480556,11.32,2457325.878,0.013,2.279148,3.3e-05,3.63,12.7,nan,nan,,,14",14.0,0.0,S,>30%,30.0,0.0,1.0,20151106.0,i',
KC16C020003,J01145818+6031457 ,54128133,1,0.000941070502569,NEB,9,1.24949708,18.74245625,01:14:58.1895,60:31:45.645,60.52934583,125.825,-2.21017,46.52319444,47.38216667,9.54,2457325.865,0.014,0.8015853,1e-05,2.53,3.9,nan,nan,01:14:58,60:30:21,85",85.0,0.0,S,60%,60.0,0.0,0.0,20151109.0,r',
KC16C039880,J00343932+5013244 ,240642267,1,0.000737655415311,NEB,9,0.57759097,8.66386458,00:34:39.3275,50:13:24.401,50.22344472,120.183,-12.5587,31.92877778,41.81980556,8.85,2457325.562,0.038,1.195328,4.7e-05,3.31,2.0,nan,nan,,,52",52.0,0.0,S,~9%,9.0,1.0,0.0,20151112.0,i',
KC17C010861,J01581276+5151207 ,241107338,1,0.000893445228298,NEB,9,1.97020781,29.55311708,01:58:12.7481,51:51:20.605,51.85572361,133.3,-9.66669,47.78997222,36.89725,10.05,2457440.754,0.013,1.257129,2.4e-05,2.84,7.4,nan,nan,,,~60",60.0,1.0,N,55%,55.0,0.0,0.0,20160721.0,R,
KC17C011802,J03361177+4747262 ,65353575,1,0.000496099045213,NEB,9,3.60327194,54.04907917,03:36:11.779,47:47:26.33,47.79064722,149.372,-6.44323,63.57247222,27.59608333,10.37,2457440.695,0.008,1.519855,1.4e-05,3.84,13.7,nan,nan,,,18",18.0,0.0,,~46%,46.0,1.0,0.0,20160709.0,R,
KC17C014702,J02283221+5239338 ,410620575,1,0.000676422033465,NEB,9,2.47561936,37.13429042,02:28:32.2297,52:39:33.728,52.65936889,137.497,-7.44465,53.44591667,35.71722222,10.92,2457440.929,0.018,1.917514,3.8e-05,2.93,7.8,nan,nan,,,,nan,nan,SW,6.60%,6.6,0.0,0.0,20160929.0,V,
KC23C007996,J18155823+5541561 ,357031624,1,0.00364592688023,NEB,9,18.26616833,273.992525,18:15:58.206,55:41:56.04,55.6989,84.2557,27.0,281.83875,78.974,11.27,2457516.162,0.022,1.190704,2.4e-05,2.3,15.7,nan,nan,,,~28",28.0,1.0,S,>19%,19.0,0.0,1.0,20160511.0,R,
KC23C026151,J19321423+4654209 ,275488154,1,0.000835356403755,NEB,9,19.53728369,293.05925542,19:32:14.2213,46:54:20.832,46.90578667,79.2902,13.0206,313.069,66.92927778,10.8,2457514.971,0.027,1.340649,2.4e-05,2.94,9.3,nan,nan,,,~69",69.0,1.0,SE,~70%,70.0,1.0,0.0,20160525.0,V and I,
KC24C008048,J20455913+5027444,365112787,1,0.000732682405351,NEB,9,20.76641944,311.49629167,20:45:59.110,50:27:44.66,50.46240556,88.8404,4.59629,342.78461111,63.79619444,11.67,2457619.948,0.025,0.939742916,1.1e-08,2.82,6.8,nan,nan,,,30",30.0,0.0,SE,27%,27.0,0.0,0.0,20160822.0,i',
KC24C008974,J21591755+4809094 ,324340987,1,0.000925801997401,NEB,9,21.98821308,329.82319625,21:59:17.5671,48:09:09.390,48.15260833,95.7162,-5.41187,358.87069444,54.77086111,10.43,2457618.517,0.025,1.143245913,1.2e-08,2.66,9.7,nan,nan,,,30",30.0,0.0,SW,65%,65.0,0.0,0.0,20160827.0,g',
KC24C009593,J21313563+5028230 ,416988685,0,nan,NEB,9,21.52656475,322.89847125,21:31:35.6331,50:28:23.106,50.473085,93.7685,-0.726179,354.88644444,59.36061111,9.35,2457620.752,0.025,2.738883764,2.8e-08,4.0,14.3,nan,nan,,,30",30.0,0.0,NW,>30%,30.0,0.0,1.0,20160828.0,R,
KC24C010197,J20021860+5859230,233295304,1,0.000776458064957,NEB,9,20.03849578,300.57743667,20:02:18.5848,58:59:22.910,58.98969722,92.4663,14.5528,345.85983333,74.31975,10.96,2457619.853,0.025,2.732642728,2.8e-08,3.17,8.0,nan,nan,,,55",55.0,0.0,NW,26%,26.0,0.0,0.0,20160910.0,i',
KC24C018999,J21024220+5559294 ,375327131,1,0.000878246221761,NEB,9,21.04505886,315.67588292,21:02:42.2119,55:59:29.540,55.99153889,94.7137,6.21252,355.881,66.34866667,10.82,2457621.214,0.025,3.807978405,3.9e-08,3.37,13.5,nan,nan,,,39",39.0,0.0,S,15%,15.0,0.0,0.0,20160828.0,i',
KC24C023061,J22540659+5736363,389107792,1,0.00131832790064,NEB,9,22.90183508,343.52752625,22:54:06.6063,57:36:36.212,57.61005889,107.711,-1.7526,20.93616667,56.63272222,9.06,2457621.211,0.025,2.059957375,2.2e-08,3.21,2.99,nan,nan,,,35",35.0,0.0,S,50%,50.0,0.0,0.0,20160910.0,i',
KC24C029242,J22233868+4617007 ,199743394,1,0.000589501631834,NEB,9,22.39407944,335.91119167,22:23:38.686,46:17:00.67,46.28351944,98.0361,-9.32147,2.60519444,50.83477778,11.59,2457621.338,0.025,2.343737298,2.5e-08,3.1,12.3,nan,nan,,,30",30.0,0.0,E,10%,10.0,0.0,0.0,20160912.0,r',
KC24C032849,J22454575+5908572,343559191,1,0.000805988245835,NEB,9,22.76270861,341.44062917,22:45:45.751,59:08:57.26,59.14923889,107.427,0.114118,21.5255,58.49433333,11.58,2457615.688,0.025,0.734749459,7.5e-09,2.37,16.4,nan,nan,,,15",15.0,0.0,NW,30%,30.0,0.0,0.0,20160826.0,r',
KC24C034299,J21592371+5110363 ,324328396,1,0.000563434941255,NEB,9,21.98992628,329.84889417,21:59:23.7346,51:10:36.126,51.17670167,97.576,-3.02322,2.21786111,57.14552778,11.04,2457620.437,0.024,1.672260207,1.7e-08,2.78,17.3,nan,nan,21:59:09,51:10:0.4,149",149.0,0.0,W,30%,30.0,0.0,0.0,20160823.0,r',
KC24C034741,J21480105+5455360 ,342628527,1,0.000414074583273,NEB,9,21.80028972,327.00434583,21:48:01.043,54:55:36.03,54.926675,98.5763,0.974171,4.56069444,61.08738889,11.94,2457619.709,0.025,2.554867078,3e-08,4.72,12.1,nan,nan,,,~10",10.0,1.0,NE,>40%,40.0,0.0,1.0,20160928.0,R,
KC24C030692,J21091911+5817092 ,344294644,1,0.000851178585967,NEB,9,21.155309,317.329635,21:09:19.1124,58:17:09.271,58.28590861,97.0381,7.07134,1.70227778,67.25158333,10.25,2457621.398,0.025,1.257025231,1.3e-08,2.53,3.6,nan,nan,,,50",50.0,0.0,N,27%,27.0,0.0,0.0,20160916.0,r',
KC24C037344,J21573913+5004392 ,371152792,1,0.000348168863444,NEB,9,21.960875,329.413125,21:57:39.150,50:04:39.36,50.0776,96.6844,-3.72482,0.56591667,56.4625,11.66,2457611.485,0.032,3.61572,0.00035,4.95,19.5,nan,nan,,,~60",60.0,1.0,SW,12%,12.0,0.0,0.0,20160916.0,r,
KC24C037689,J21321889+5125292 ,417149134,1,0.000748533152717,NEB,9,21.53858147,323.07872208,21:32:18.8933,51:25:29.196,51.42477667,94.4994,-0.106107,356.24866667,60.02858333,11.64,2457618.376,0.025,1.459356619,1.6e-08,3.15,6.7,nan,nan,,,60",60.0,0.0,SW,>6%,6.0,0.0,1.0,20160830.0,R,
KC24C038101,J20445979+5415521 ,277565791,1,0.000431886740543,NEB,9,20.74994203,311.24913042,20:44:59.7913,54:15:52.088,54.26446889,91.7515,7.0646,348.26455556,66.83988889,10.72,2457621.819,0.025,0.89156249,1.6e-07,3.3,2.5,nan,nan,,,45" (82.8"),45.0,0.0,NE (W),~15%,15.0,1.0,0.0,20161027.0,r',
KC24C041770,J21110629+5657361 ,344539902,1,0.00048517752574,NEB,9,21.18508306,317.77624583,21:11:06.299,56:57:36.32,56.96008889,96.218,5.99844,359.61444444,66.1865,11.68,2457621.578,0.025,2.261470272,2.5e-08,3.36,6.3,nan,nan,,,30",30.0,0.0,SW,>75%,75.0,0.0,1.0,20160830.0,R,
KW20C11187,J00212954+3942262,288293414,1,0.00180540094562,NEB,9,0.35821203,5.37318042,00:21:29.5633,39:42:26.158,39.70726611,116.69,-22.8013,22.68875,33.88247222,10.5,2455856.53,0.03,2.30714,7e-05,2.96,2.8,nan,nan,00:21:22,39:42:58,,nan,nan,,>40%,40.0,0.0,1.0,20111023.0,,
KW20C25328,J00152405+3256252,419521734,1,0.00109083250428,NEB,9,0.25689361,3.85340417,00:15:24.817,32:56:25.85,32.94051389,114.266,-29.3243,17.75063889,28.45463889,11.63,2455854.439,0.005,1.790548,9e-06,3.56,20.8,nan,nan,00:15:23,32:57:07,42",42.0,0.0,N,>7%,7.0,0.0,1.0,20111026.0,,
KC01C05621,J00180209+3313329,57917419,1,0.000398974791048,NEB,9,0.30058539,4.50878083,00:18:02.1074,33:13:32.950,33.22581944,114.938,-29.1269,18.45447222,28.46144444,9.8,2457316.88,0.039,7.480803,0.00013,6.73,3.0,nan,nan,,,~480",480.0,1.0,NW,14%,14.0,0.0,0.0,20161006.0,Ic,
KC24C031263,J22103443+4754496 ,455620594,1,7.0485165154e-05,NEB,9,22.1762357,332.6435355,22:10:34.44852,47:54:49.5944,47.91377622,97.0984,-6.72503,1.21491667,53.45708333,7.45,2457622.161,0.026,1.863972605,2e-08,6.4,27.2,nan,nan,,,22",22.0,0.0,SE,23%,23.0,0.0,0.0,20160914.0,B,
KC04C002559,J06335337+1946095 ,257172670,1,0.000423197451805,NEB,9,6.56518083,98.4777125,06:33:54.651,19:46:02.98,19.76749444,193.35,5.1766,97.98925,-3.437,10.95,2455958.636,0.015,2.64346,4e-05,2.4,7.4,nan,nan,,,,nan,nan,N,>5%,5.0,0.0,1.0,20120915.0,i,
KC09C03970,J16121638+4114375,24233297,1,0.00219589770252,NEB,9,16.20455592,243.06833875,16:12:16.4013,41:14:37.422,41.24372833,65.3782,46.7935,226.01186111,60.63555556,10.45,2456500.273,0.00056,0.1543703,1e-07,0.77,7.2,nan,nan,,,45",45.0,0.0,S,45%,45.0,0.0,0.0,20130807.0,Ic,
KC11C004816,J19551107+2438085 ,280590163,1,0.000417174541657,NEB,9,19.91974194,298.79612917,19:55:11.071,24:38:08.56,24.63571111,61.9473,-1.83659,307.77266667,44.37152778,12.12,2456860.351,0.02,14.548626,9e-05,3.87,8.4,nan,nan,,,180",180.0,0.0,SW,30%,30.0,0.0,0.0,20160619.0,r',
KC11C048107,J20233546+3852565 ,14209654,1,0.000598608788371,NEB,9,20.39318347,305.89775208,20:23:35.4605,38:52:56.569,38.88238028,77.1712,0.865645,324.22741667,55.76702778,8.83,2456875.015,0.044,2.321887,7.1e-05,5.91,3.51,nan,nan,,,48.5",48.5,0.0,NNW,>2%,2.0,0.0,1.0,20140809.0,Ic,
KC11C048558,J19595589+3128206,103356374,1,0.000469763980237,NEB,9,19.99886111,299.98291667,19:59:55.90,31:28:20.6,31.47238889,68.3276,0.834911,312.19655556,50.61188889,11.15,2455809.63,0.04,4.15176,0.00016,2.96,5.2,nan,nan,,,,nan,nan,SE,3%,3.0,0.0,0.0,20120514.0,i,
KC24C026709,J21384912+4529314 ,276635017,1,0.000679724447353,NEB,9,21.6469805,324.7047075,21:38:49.1298,45:29:31.447,45.49206861,91.3046,-5.22245,351.26230556,54.62886111,10.92,2457613.539,0.01,1.589070304,8.6e-09,2.55,5.9,nan,nan,,,30",30.0,0.0,NW,>25%,25.0,0.0,1.0,20160908.0,V,
KC11C000131,J19015126+3402035 ,21151564,1,0.000746549819462,NEB,9,19.03077694,285.46165417,19:01:50.797,34:02:13.34,34.03703889,64.8336,12.8115,293.41566667,56.22630556,11.32,2456890.787,0.0065,0.6202381,2.6e-06,1.59,3.8,nan,nan,,,16",16.0,0.0,NW,4%,4.0,0.0,0.0,20140824.0,R,
KC12C001919,J20483508+4236577 ,297160733,1,0.000830626650761,NEB,9,20.80974722,312.14620833,20:48:35.09,42:36:57.847,42.61606861,82.9991,-0.667481,334.90411111,56.95566667,9.61,2456863.746,0.025,6.056322,5e-05,2.81,5.3,nan,nan,,,~60",60.0,1.0,NE,40%,40.0,0.0,0.0,20131212.0,r',
KC01C03510,J23224217+4214266,173928276,1,0.00065128654624,NEB,9,23.37820639,350.67309583,23:22:41.543,42:14:25.23,42.24034167,105.87,-17.6722,12.15283333,41.64372222,11.65,2455839.94,0.02,1.40509,3e-05,3.31,12.1,nan,nan,,,,nan,nan,SE,40%,40.0,0.0,0.0,20111014.0,,
KC04C040601,J05573827+4008362 ,368615415,1,0.000894922497009,NEB,9,5.96063343,89.4095014,05:57:38.280336,40:08:36.073680,40.1433538,171.558,7.80083,89.52872222,16.70502778,11.72,2457350.196,0.015,0.797986,7e-06,2.64,3.8,nan,nan,05:57:38.27,40:08:36.10,,nan,nan,,~1%,1.0,1.0,0.0,20151218.0,i',
KC11C011283,J19230770+3451248 ,394376019,1,0.00077005428919,NEB,9,19.38543472,290.78152083,19:23:07.565,34:51:15.98,34.85443889,67.508,9.20304,301.42180556,56.04913889,11.7,2455801.016,0.016,1.28977,2e-05,1.82,nan,nan,nan,,,~42",42.0,1.0,NE,37%,37.0,0.0,0.0,20110829.0,R,
KS34C013771,J09375347-5545479 ,440647297,1,0.000443791123041,NEB,9,9.63152778,144.47291667,09:37:53.50,-55:45:47.90,-55.76330556,278.031,-2.54723,183.61161111,-62.69102778,10.09,2456979.709,0.022,1.293185,1.5e-05,3.264,2.8,nan,nan,,,~60",60.0,1.0,SW,46%,46.0,0.0,0.0,20170113.0,R,
KS38C065486,J12362940-5751087 ,273911583,1,0.000647454741818,NEB,9,12.60816103,189.12241542,12:36:29.3797,-57:51:08.9284,-57.85248011,300.937,4.96135,218.25144444,-48.00963889,11.55,2457779.253,0.012,0.5921612,8e-06,2.266,10.2,nan,nan,,,~42",42.0,1.0,SE,13%,13.0,0.0,0.0,20170129.0,R,
KS38C052900,J12484043-5846253,405807978,0,nan,NEB,9,12.811238,192.16857,12:48:40.4568,-58:46:25.2433,-58.77367869,302.573,4.09614,220.99222222,-47.82477778,12.34,2457778.312,0.026,1.951526,6.2e-05,2.494,19.7,nan,nan,,,~30",30.0,1.0,ENE,5.50%,5.5,0.0,0.0,20170201.0,R,
KS38C060298,J11514059-4916578 ,389099613,1,0.000564939339928,NEB,9,11.86128017,177.9192025,11:51:40.6086,-49:16:57.5954,-49.28266539,293.015,12.4349,203.22638889,-44.81461111,12.22,2457778.614,0.013,0.853331,1.3e-05,3.115,22.2,nan,nan,11:51:45,-49:16:49.04,45",45.0,0.0,ENE,6.50%,6.5,0.0,0.0,20170131.0,i',
KS34C038589,J08123940-4645579 ,81358973,1,0.000692466530575,NEB,9,8.21094444,123.16416667,08:12:39.40,-46:45:57.90,-46.76608333,262.605,-6.93057,147.766,-63.70552778,11.26,2456979.2,0.032,2.478225,6.1e-05,8.112,4.8,nan,nan,,,71",71.0,0.0,NE,18%,18.0,0.0,0.0,20170202.0,R,
KS38C063210,J11502532-5221459 ,94468029,1,0.000905602061689,NEB,9,11.84036528,177.60547917,11:50:25.315,-52:21:45.9713,-52.36276981,293.56,9.39514,205.54383333,-47.45075,11.65,2457778.981,0.014,0.896633,1.4e-05,2.162,25.3,nan,nan,11:50:24,-52:21:48.20,11",11.0,0.0,W,~20%,20.0,1.0,0.0,20170213.0,GG,
KS38C028240,J11532590-6150242 ,304957665,1,0.000377526803188,NEB,9,11.89052819,178.35792292,11:53:25.9015,-61:50:24.1624,-61.84004511,296.145,0.264952,215.64436111,-54.5145,10.76,2457785.132,0.041,0.771559,2.9e-05,3.792,7.45,nan,nan,,,~17",17.0,1.0,W,~22%,22.0,1.0,0.0,20170212.0,R,
KS38C019702,J13164407-4600075 ,453785266,1,0.000728885015678,NEB,9,13.27890928,199.18363917,13:16:44.0734,-46:00:07.5575,-46.00209931,307.513,16.6445,217.06622222,-34.69519444,11.21,2457784.433,0.016,2.720792,6e-05,3.072,9.24,nan,nan,13:16:45,-46:00:36.10,30.3",30.3,0.0,S,7%,7.0,0.0,0.0,20170216.0,GG,
KS38C008341,J11274907-5912303 ,451583380,1,0.000661109740711,NEB,9,11.46363889,171.95458333,11:27:49.10,-59:12:30.40,-59.20844444,292.401,1.94286,208.56611111,-54.75075,10.52,2456647.782,0.0,1.2616242,0.0,3.13,5.0,nan,nan,,,56",56.0,0.0,S,6%,6.0,0.0,0.0,20170215.0,R,
KS38C008051,J11494233-6208342,325009612,1,0.000505882939782,NEB,9,11.82842778,177.42641667,11:49:42.34,-62:08:34.1686,-62.14282461,295.789,-0.130259,215.45661111,-55.03533333,9.91,2457783.026,0.047,3.9593,0.00031,6.648,5.53,nan,nan,,,60",60.0,0.0,SE,2%,2.0,0.0,0.0,20170226.0,R,
KS38C050296,J11474411-5920141 ,268465099,1,0.000455622911743,NEB,9,11.79558158,176.93372375,11:47:44.0937,-59:20:14.0132,-59.33722589,294.88,2.53497,211.91216667,-53.13530556,12.15,2457778.127,0.032,1.76961,5.6e-05,4.056,18.0,nan,nan,,,~36",36.0,1.0,SE,9%,9.0,0.0,0.0,20170227.0,R,
KS38C069552,J11451938-6308585,323338479,0,nan,NEB,9,11.75538144,176.33072167,11:45:19.3732,-63:08:58.4783,-63.14957731,295.547,-1.22965,216.07419444,-56.10541667,11.97,2457779.093,0.035,2.098101,8.5e-05,6.12,20.4,nan,nan,11:45:17,-63:09:3.63,15",15.0,0.0,W,15%,15.0,0.0,0.0,20170217.0,R,
KS38C055876,J12344848-5923350 ,273579663,1,0.00036722230656,NEB,9,12.58014072,188.70211083,12:34:48.5066,-59:23:35.1175,-59.39308819,300.813,3.41022,219.375,-49.37763889,11.55,2457778.135,0.016,1.395098,2.7e-05,2.352,11.7,nan,nan,,,21",21.0,0.0,E,18%,18.0,0.0,0.0,20170303.0,R,
KS36C074484,J16170388-5215026 ,411206708,1,0.000295431246417,NEB,9,16.28441439,244.26621583,16:17:03.8918,-52:15:02.8789,-52.25079969,331.526,-1.18444,252.0495,-30.40319444,12.46,2457592.269,0.02,3.079192,4.3e-05,4.056,16.4,nan,nan,,,60",60.0,0.0,E,>10%,10.0,0.0,1.0,20170221.0,R,
KS38C066427,J12255544-6238033 ,450476884,1,0.000297124422313,NEB,9,12.43205817,186.4808725,12:25:55.4094,-62:38:03.1859,-62.63421831,300.005,0.0924244,221.27275,-52.57680556,11.61,2457785.226,0.034,1.049586,3.8e-05,4.128,17.5,nan,nan,12:25:58,-62:37:27.88,40",40.0,0.0,NE,13%,13.0,0.0,0.0,20170304.0,i',
KS38C144745,J13204710-5652250 ,256471044,1,0.000860102358421,NEB,9,13.34642325,200.19634875,13:20:47.1237,-56:52:24.973,-56.87360361,306.954,5.76878,224.62547222,-43.89294444,13.32,2457779.402,0.017,1.799456,1.7e-05,2.53,42.3,nan,nan,,,~36",36.0,1.0,NE,8%,8.0,0.0,0.0,20170328.0,R,
KS36C088305,J17000924-4710595 ,122129141,1,0.000535902737613,NEB,9,17.00257167,255.038575,17:00:09.258,-47:10:59.5124,-47.18319789,339.939,-2.9906,258.89827778,-24.31886111,11.8,2457590.783,0.017,1.884661,4e-05,3.864,18.7,nan,nan,17:00:08,-47:11:37.36,41",41.0,0.0,SSW,37%,37.0,0.0,0.0,20170323.0,i',
KS37C041483,J15410508-5133183 ,190304149,0,nan,NEB,9,15.68471878,235.27078167,15:41:04.9876,-51:33:17.5187,-51.55486631,327.76,2.94815,245.58627778,-31.01827778,11.92,2457482.121,0.021,1.512165,5.7e-05,2.568,10.8,nan,nan,,,~24",24.0,1.0,N,4%,4.0,0.0,0.0,20170404.0,clear,
KS37C046442,J14505980-6244066 ,294709265,1,0.000397779904747,NEB,9,14.84994875,222.74923125,14:50:59.8155,-62:44:06.6419,-62.73517831,316.146,-2.97196,242.23113889,-43.77730556,10.88,2457482.601,0.01,1.568718,3.2e-05,4.466,19.3,nan,nan,14:51:01,-62:44:29.68,~25",25.0,1.0,S,55%,55.0,0.0,0.0,20170406.0,R,
KS36C046808,J15581935-5843485,420357554,1,0.000578212787322,NEB,9,15.97204631,239.58069458,15:58:19.3667,-58:43:48.4806,-58.7301335,325.198,-4.18883,250.70436111,-37.31161111,11.33,2457603.638,0.01,0.8971837,1.2e-05,2.952,13.2,nan,nan,,,30",30.0,0.0,E,37%,37.0,0.0,0.0,20170413.0,R,
KS27C020179,J19463442-5853083,320531654,1,0.000750249536001,NEB,9,19.77622594,296.64338917,19:46:34.4134,-58:53:08.4084,-58.885669,338.347,-29.9974,286.86647222,-36.99655556,12.46,2457638.119,0.0062,1.849264,4e-06,1.843,3.99,nan,nan,,,~45",45.0,1.0,SE,5%,5.0,0.0,0.0,20170407.0,R,
KS38C036642,J13180756-5828144 ,256131371,1,0.000452487528456,NEB,9,13.30210561,199.53158417,13:18:07.5802,-58:28:14.4988,-58.47069411,306.425,4.21994,225.38194444,-45.43811111,11.81,2457779.69,0.045,1.406257,7.2e-05,3.624,7.4,nan,nan,,,~40",40.0,1.0,W,8%,8.0,0.0,0.0,20170412.0,R,
KS36C062805,J16483757-5935166 ,344671780,1,0.000910336919848,NEB,9,16.81043639,252.15654583,16:48:37.571,-59:35:16.597,-59.58794361,329.111,-9.39334,258.82461111,-36.83897222,11.54,2457590.645,0.0091,1.649485,2e-05,4.963,14.4,nan,nan,,,~60",60.0,1.0,NE,18%,18.0,0.0,0.0,20170412.0,R,
KS25C032406,J13043671-3856469 ,102308358,1,0.00133067573362,NEB,9,13.07686111,196.15291667,13:04:36.70,-38:56:46.90,-38.94636111,305.732,23.8537,210.98258333,-29.38375,12.0,2457138.484,0.075,5.52762,0.00036,6.648,12.3,nan,nan,,,12",12.0,0.0,NW,18%,18.0,0.0,0.0,20170423.0,R,
KS37C012600,J13295795-6058468,313833031,0,nan,NEB,9,13.49943583,202.4915375,13:29:57.969,-60:58:46.8242,-60.97967339,307.589,1.54318,229.13633333,-46.75827778,11.03,2457481.624,0.015,6.11352,0.00016,4.152,11.4,nan,nan,,,~24",24.0,1.0,NE,11%,11.0,0.0,0.0,20170429.0,R,
KS36C023066,J17034249-4340096 ,123915805,0,nan,NEB,9,17.06156808,255.92352125,17:03:41.6451,-43:40:02.527,-43.66736861,343.102,-1.33017,259.15544444,-20.75655556,10.86,2457590.153,0.0043,1.9302021,1e-05,3.71,15.63,nan,nan,,,~60",60.0,1.0,S,13%,13.0,0.0,0.0,20170506.0,R,
KS36C043291,J16212781-5133353 ,215714017,0,nan,NEB,9,16.35762736,245.36441042,16:21:27.4585,-51:33:38.7587,-51.56076631,332.493,-1.16735,252.661,-29.59405556,12.08,2457590.941,0.027,3.49727,9.9e-05,6.192,16.9,nan,nan,,,~40",40.0,1.0,NE,>60%,60.0,0.0,1.0,20170505.0,R,
KC04C022230,J06112112+2745079 ,81902992,1,0.000378282156875,NEB,9,6.18920253,92.838038,06:11:21.129120,27:45:07.9639200,27.7522122,183.852,4.31677,92.51858333,4.33772222,12.68,2457358.415,0.058,2.834254,8.3e-05,4.12,4.6,nan,nan,,,15",15.0,0.0,SE,3%,3.0,0.0,0.0,20170127.0,r',
KC18C016299,J04261976+5250586 ,470479502,1,0.000567248167565,NEB,9,4.43881983,66.5822975,04:26:19.7514,52:50:58.753,52.84965361,152.099,2.60361,73.78808333,30.72033333,10.87,2455973.967,0.019,0.608732,1.7e-05,2.47,3.8,nan,nan,,,18",18.0,0.0,E,45%,45.0,0.0,0.0,20170221.0,r',
KC18C024356,J06245764+4429041 ,189962313,1,0.0016008583135,NEB,9,6.41601333,96.2402,06:24:57.648,44:29:04.08,44.48446667,169.92,14.26,94.76958333,21.14844444,11.49,2455975.579,0.02,2.266176,6.7e-05,5.58,7.9,nan,nan,,,60",60.0,0.0,SSE,20%,20.0,0.0,0.0,20170222.0,r',
KC18C002773,J05203335+4705530 ,98766411,1,0.000554060593049,NEB,9,5.342595,80.138925,05:20:33.342,47:05:53.06,47.09807222,162.062,5.73995,82.67325,23.90927778,11.26,2455973.823,0.005,0.8917356,6.6e-06,2.43,15.1,nan,nan,,,,nan,nan,NW,37%,37.0,0.0,0.0,20170228.0,g'/i',
KC18C020098,J05172011+5035290 ,105233796,1,0.000639188089755,NEB,9,5.28891111,79.33366667,05:17:20.080,50:35:29.66,50.59157222,158.863,7.28375,82.39222222,27.43358333,9.66,2457806.07,0.014,5.134467,5.7e-05,4.29,8.5,nan,nan,,,,nan,nan,NE,>10%,10.0,0.0,1.0,20170314.0,i',
KC18C025835,J06452411+6704084,456260162,1,0.000961983358084,NEB,9,6.75669967,101.350495,06:45:24.1188,67:04:08.313,67.06897583,148.222,24.2562,96.10597222,43.87011111,10.73,2457807.06,0.0084,1.4831277,9.5e-06,2.63,16.9,nan,nan,,,~42",42.0,1.0,WNW,>7%,7.0,0.0,1.0,20170320.0,i',
KC19C020060,J07255002+5940146 ,444982605,1,0.000875813142419,NEB,9,7.43056556,111.45848333,07:25:50.036,59:40:14.68,59.67074444,157.166,27.437,103.41497222,37.22683333,11.72,2457827.616,0.009,1.528452,9.3e-06,2.6,18.0,nan,nan,,,~24",24.0,1.0,NNW,20%,20.0,0.0,0.0,20170324.0,r',
KC09C16940,J15440078+3046500,17049054,1,0.000352128481102,NEB,9,15.73355228,236.00328417,15:44:00.7882,30:46:50.01,30.78055833,49.0357,52.3021,223.12608333,48.83802778,11.12,2457889.524,0.0053,0.9162755,1.8e-06,2.302,5.59,nan,nan,,,65",65.0,0.0,SE,2%,2.0,0.0,0.0,20170524.0,r',
KC11C038535,J19481652+3709375,168995297,1,0.001150684,NEB,9,19.80457725,297.06865871,19:48:16.47809,37:09:37.3615,37.16037819,71.9849,5.8161,311.43719444,56.77094444,7.92,2454254.529,0.017,6.934693,9.1e-05,5.2,9.0,nan,nan,19:48:16.55,37:09:37.61,0.14",0.14,0.0,S,>30%,30.0,0.0,1.0,20170625.0,V,
KS36C045016,J17400787-4337379,30447170,1,0.000798471,NEB,9,17.66884728,265.03270917,17:40:07.8502,-43:37:37.8919,-43.62719219,346.871,-6.74165,266.16941667,-20.25391667,11.46,2457603.215,0.011,3.428356,2.5e-05,4.008,9.21,nan,nan,,,~9",9.0,1.0,SSE,~5%,5.0,1.0,0.0,20170531.0,Rc,
KS36C003894,J17073052-5228298,213028593,1,0.000410673,NEB,9,17.12514281,256.87714208,17:07:30.5141,-52:28:29.8574,-52.47496039,336.423,-7.13136,260.86188889,-29.45113889,10.0,2457591.094,0.01,0.9509555,1.2e-05,2.239,3.25,nan,nan,17:07:29.1,-52:28:32.9,~16",16.0,1.0,W,7%,7.0,0.0,0.0,20170531.0,B,
KS36C017051,J16251968-4414322,223565787,1,0.000438978,NEB,9,16.42213339,246.33200083,16:25:19.6802,-44:14:32.2242,-44.2422845,338.155,3.51776,251.89319444,-22.2795,10.08,2457602.064,0.0097,2.528769,3.3e-05,3.317,12.2,nan,nan,,,~7",7.0,1.0,S,>8%,8.0,0.0,1.0,20170611.0,R,
KS14C047837,J19050931-0756437,122736370,1,0.000402514,NEB,9,19.08592244,286.2888366,19:05:09.3207840,-07:56:43.834920,-7.9455097,27.3851,-6.64731,286.67836111,14.55566667,11.83,2457254.06,0.025,3.881611,6.4e-05,7.74,21.4,nan,nan,,,~9",9.0,1.0,E,>18%,18.0,0.0,1.0,20170617.0,i,
KS36C016178,J16410865-4351511,233105417,1,0.000424336,NEB,9,16.68573489,250.28602333,16:41:08.6456,-43:51:51.1189,-43.86419969,340.365,1.6897,254.85186111,-21.45613889,10.03,2457590.342,0.012,4.062627,6.7e-05,4.44,11.28,nan,nan,,,~15",15.0,1.0,E,>30%,30.0,1.0,1.0,20170701.0,Rc,
KS36C002493,J17295747-4134041,389286989,1,0.000691944,NEB,9,17.49930011,262.48950167,17:29:57.4804,-41:34:04.1455,-41.56781819,347.612,-4.05843,264.08858333,-18.28252778,8.73,2457602.774,0.025,0.687306,1.7e-05,2.376,1.73,nan,nan,,,~60",60.0,1.0,NW,>2%,2.0,0.0,1.0,20170706.0,NIR,
KS27C001706,J19302455-4954009,424913810,1,0.000985946,NEB,9,19.50682031,292.60230458,19:30:24.5531,-49:54:00.9205,-49.90025569,348.102,-26.4748,286.24055556,-27.7275,9.09,2457635.757,0.017,1.5716076,2.6e-05,2.64,1.96,nan,nan,19:30:36,-49:53:39,~141",141.0,1.0,E,37%,37.0,0.0,0.0,20170712.0,r',
KS36C039329,J16073510-5809056,430691840,1,0.000321677,NEB,9,16.12642069,241.89631042,16:07:35.1145,-58:09:05.6441,-58.15156781,326.493,-4.55759,251.99822222,-36.45586111,11.73,2457589.204,0.011,2.672212,3.8e-05,4.944,14.5,nan,nan,16:07:33.40,-58:08:53.3,~25",25.0,1.0,NW,>15%,15.0,0.0,1.0,20170715.0,V,
KEBMMS14C073519,J19084531-0502174,47432210,1,0.0608,NEB,9,19.14592082,287.18881225,19:8:45.31494,-5:2:17.49561,-5.03819323,30.40304,-6.14064,287.96212,17.33569,14.315,2456945.684,nan,1.538658,nan,3.549,100.0,nan,nan,,,33",33.0,0.0,NE,7%,7.0,0.0,0.0,20170701.0,V,
KS13C002620,J18502365-0650219,413911375,0,nan,NEB,9,18.83990283,282.5985424,18:50:23.650176,-06:50:21.921000,-6.8394225,26.72123,-2.8819,283.02229,16.03215,11.89,2457199.09,0.0078,5.063084,5.3e-05,3.504,3.75,nan,nan,,,40",40.0,0.0,S,8%,8.0,0.0,0.0,20170802.0,Rc,
KS36C029154,J17450699-4815517,362944404,0,nan,NEB,9,17.7519445,266.2791675,17:45:07.0002,-48:15:51.7903,-48.26438619,343.29102,-9.85774,267.27098,-24.86034,10.95,2457590.026,0.004,1.6092604,8e-06,2.7,20.0,nan,nan,,,~5",5.0,1.0,W,>9%,9.0,0.0,1.0,20170801.0,Rc,
KS36C075721,J16273038-5354072,221099160,1,0.001433,NEB,9,16.458447,246.876705,16:27:30.4092,-53:54:07.2151,-53.90200419,331.46212,-3.46051,254.21611,-31.72248,12.39,2457589.802,0.021,1.709089,5.3e-05,3.48,19.5,nan,nan,16:27:32.64,-53:54:24,25.9",25.9,0.0,SE,~5%,5.0,1.0,0.0,20160820.0,GG,
KS38C061263,J12200317-6347194,309826547,1,0.00142,NEB,9,12.33421164,185.01317458,12:20:03.1619,-63:47:19.4719,-63.78874219,299.4744,-1.12789,221.71936,-53.88019,11.48,2457783.43,0.022,2.247394,5.8e-05,4.8,20.3,nan,nan,,,17",17.0,0.0,E,3%,3.0,0.0,0.0,20170219.0,Rc,
KS36C043036,J17280052-4517060,218154757,1,0.001596,NEB,9,17.46681269,262.00219042,17:28:00.5257,-45:17:06.1339,-45.28503719,344.29739,-5.80159,263.93877,-22.01388,11.54,2457589.737,0.015,4.5452,4.2e-05,4.848,8.84,nan,nan,17:28:00.31,-45:17:42,~45",45.0,1.0,S,~5%,5.0,1.0,0.0,20170801.0,r',
KS27C013482,J18495468-4708169,397251006,1,0.02637,NEB,9,18.83186111,282.47791667,18:49:54.70,-47:08:17.00,-47.13805556,349.03923,-19.28104,279.26536,-24.0993,11.49,2457260.05,0.021,5.91451,0.00012,6.984,7.37,nan,nan,,,16",16.0,0.0,SW,~3.5%,3.5,1.0,0.0,20170815.0,Rc,
KS36C084910,J16141143-6023396,299403863,1,0.00308,NEB,9,16.23651125,243.54766875,16:14:11.4405,-60:23:39.7986,-60.3943885,325.57057,-6.7709,253.68124,-38.44498,11.82,2457590.975,0.037,4.743448,0.00014,5.9,13.5,nan,nan,16:14:09.39,-60:23:39.0,~15",15.0,1.0,W,>19%,19.0,0.0,1.0,20170809.0,r',
KS27C014192,J19411067-5607331,320264024,1,0.0364,NEB,9,19.68629592,295.29443875,19:41:10.6653,-56:07:33.1216,-56.12586711,341.43495,-29.03885,286.72346,-34.14573,11.28,2457635.254,0.011,9.274919,7.4e-05,4.176,8.37,nan,nan,,,~34",34.0,1.0,S,6%,6.0,0.0,0.0,20170822.0,Rc,
KS27C005325,J18522801-3950433,253832770,0,nan,NEB,9,18.87444444,283.11666667,18:52:28.00,-39:50:43.40,-39.84538889,356.40583,-17.17099,280.49108,-16.8826,10.24,2456866.067,0.013,4.608731,7.8e-05,3.5,22.0,nan,nan,,,~9",9.0,1.0,SE,>5%,5.0,0.0,1.0,20170820.0,Rc,
KS36C014494,J17493200-4533463,34419055,1,0.00311,NEB,9,17.82555728,267.38335917,17:49:32.0062,-45:33:46.418,-45.56289389,346.04731,-9.1671,268.02246,-22.14156,10.07,2457602.264,0.023,2.745608,7.1e-05,7.248,8.09,nan,nan,,,~60",60.0,1.0,WSW,>7%,7.0,0.0,1.0,20170917.0,Ic,
KC18C002297,J04214287+5133055,470398834,1,0.002896,NEB,9,4.36190725,65.42860875,04:21:42.8661,51:33:05.655,51.55157083,152.52769,1.18904,72.70404,29.57743,10.82,2457988.855,0.007,0.5337192,3.2e-06,1.1,8.2,nan,nan,,,~6",6.0,1.0,S,>32.5%,32.5,0.0,1.0,20170902.0,V,
KC16C032298,J23110494+5435556,315407532,1,0.001894,NEB,9,23.18470858,347.77062875,23:11:04.9509,54:35:55.727,54.59881306,108.64619,-5.46545,20.49772,52.81285,11.52,2457316.557,0.051,38.5592,0.0013,7.61,29.7,nan,nan,,,30",30.0,0.0,NNE,>43%,43.0,0.0,1.0,20170913.0,Rc,
KC11C009092,J18544978+3548156,20355187,1,0.00348,NEB,9,18.91382614,283.70739208,18:54:49.7741,35:48:15.596,35.80433222,65.90746,14.83746,291.40774,58.22921,11.48,2454252.864,0.083,6.95332,0.00028,6.56,6.2,nan,nan,,,374",374.0,0.0,NW,15%,15.0,0.0,0.0,20170806.0,Rc,
KC18C016757,J05323636+6245536,287006553,1,0.02523,NEB,9,5.54343022,83.15145333,05:32:36.3488,62:45:53.787,62.76494083,149.49636,15.55008,85.94904,39.42192,11.24,2455985.444,0.019,13.17163,0.00041,6.01,13.7,nan,nan,05:32:15.54,62:46:28.1,~210",210.0,1.0,W,>15%,15.0,0.0,1.0,20170917.0,r',
KEBC18C010377,J04330127+4725190,28757201,1,0.002661,NEB,9,4.55035322,68.25529833,04:33:01.2716,47:25:18.852,47.42190333,156.77444,-0.35542,73.91877,25.18928,10.9,2458030.227,0.0049,24.87872,0.00014,4.73,20.5,nan,nan,,,,nan,nan,NE,4%,4.0,0.0,0.0,20170920.0,i,
KC11C041281,19583822+3328376,103123665,1,0.001789,NEB,9,19.97728194,299.65922917,19:58:38.215,33:28:37.57,33.47710278,69.89212,2.11838,312.80836,52.59912,11.3,2454252.721,0.016,2.522735,2.3e-05,6.4,4.2,nan,nan,19:58:44.34,33:28:33,~70",70.0,1.0,E,>40%,40.0,0.0,1.0,20170925.0,r',
KEBMMN01C066569,J00330551+4200050,191143239,1,0.0948,NEB,9,0.55153173,8.27297592,0:33:5.51422,42:0:5.05371,42.00140381,119.2888,-20.74053,26.35145,34.8478,10.91,2456927.71,0.03,3.61208,7e-05,6.2,73.0,nan,nan,,,,nan,nan,SE,18%,18.0,0.0,0.0,20170911.0,i,
KC18C021564,J05105881+5204359,327999246,1,0.002313,NEB,9,5.18299494,77.74492417,05:10:58.7818,52:04:35.684,52.07657889,157.06279,7.32716,81.42155,29.00161,10.99,2457818.47,0.016,5.73815,6.9e-05,3.39,10.1,nan,nan,,,~26",26.0,1.0,S,>80%,80.0,0.0,1.0,20170303.0,r',
KC18C030621,J04054742+5214063,266771319,1,0.00332,NEB,9,4.0965085,61.4476275,04:05:47.4306,52:14:06.307,52.23508528,150.27396,-0.00362,70.08615,30.75158,10.42,2457805.669,0.018,3.479345,4.2e-05,3.54,6.9,nan,nan,,,60",60.0,0.0,NE,~6%,6.0,1.0,0.0,20171012.0,I,
KC26C25614,J06354795+7308291,154339350,1,0.02571,NEB,9,6.59665494,98.94982417,06:35:47.9578,73:08:29.210,73.14144722,141.5115,24.75814,94.01039,49.82674,12.36,2458052.776,0.033,0.884534,2.1e-05,2.06,14.2,nan,nan,,,60",60.0,0.0,N,24%,24.0,0.0,0.0,20171027.0,BB,
KC26C26596,J07200693+7932477,141620020,1,0.02244,NEB,9,7.33525292,110.02879375,07:20:06.9105,79:32:47.791,79.54660861,134.6895,27.9414,96.47442,56.55844,11.82,2458054.52,0.13,3.1146,0.0003,4.84,18.4,nan,nan,,,,nan,nan,NE,>10%,10.0,0.0,1.0,20171103.0,i,
KC26C04438,J10561184+7805361,263635510,1,0.0546,NEB,9,10.93663242,164.04948625,10:56:11.8767,78:05:36.193,78.09338694,130.11951,37.3776,114.20795,61.06743,11.45,2458052.743,0.017,0.876879,1.1e-05,1.92,18.2,nan,nan,10:56:16.44,78:05:25.6,~15",15.0,1.0,SE,~34%,34.0,1.0,0.0,20171109.0,r',
KC18C025294,J06192939+4630276,189849179,1,0.00205,NEB,9,6.32482556,94.87238333,06:19:29.372,46:30:27.64,46.50767778,167.6108,14.22252,93.64464,23.13001,12.19,2455974.709,0.015,2.433019,5.4e-05,4.61,28.1,nan,nan,,,,nan,nan,N,~50%,50.0,1.0,0.0,20171124.0,i,
KC26C19393,J06142855+6726070,468861606,1,0.02522,NEB,9,6.24126678,93.61900167,06:14:28.5604,67:26:07.091,67.43530306,146.95009,21.48375,91.93027,44.02026,12.32,2458049.88,0.79,2.38678,0.00066,3.05,17.5,nan,nan,,,105",105.0,0.0,SSE,6%,6.0,0.0,0.0,20171110.0,cbb,
KC22C03355,J16522108+6918412,230136846,1,0.1242,NEB,9,16.87253267,253.08799,16:52:21.1176,69:18:41.269,69.31146361,100.76294,35.6409,148.89467,83.10614,11.93,2458008.944,0.14,1.241507,0.00012,3.49,3.2,nan,nan,,,45",45.0,0.0,E,10%,10.0,0.0,0.0,20180207.0,i,
KS32C09990,J23515115-2947078,33987546,1,0.0411,NEB,9,23.86422222,357.96333333,23:51:51.20,-29:47:07.70,-29.78547222,17.96093,-76.64723,345.40184,-26.32701,11.54,2456942.226,0.012,10.23744,3.8e-05,2.616,11.1,nan,nan,,,14",14.0,0.0,WSW,~40%,40.0,1.0,0.0,20171011.0,Rc,
KS05C023535,J06393954-0027333,53246463,1,0.00254,NEB,9,6.66098543,99.9147815,06:39:39.547560,-00:27:33.378480,-0.4592718,211.17925,-2.4108,100.74939,-22.61081,11.14,2457340.464,0.019,14.10015,0.00018,5.232,13.0,nan,nan,,,8.5",8.5,0.0,NW,>2.5%,2.5,0.0,1.0,20171115.0,Rc,
KJ06C005028,J07135827-0719399,178431738,1,0.002763,NEB,9,7.23286111,108.49291667,07:13:58.30,-07:19:39.90,-7.32775,222.02119,1.63272,111.17179,-29.41793,9.07,2457055.45,0.28,24.9285,0.0079,13.2,5.26,nan,nan,,,23",23.0,0.0,NW,>13%,13.0,1.0,1.0,20171119.0,Ic,
KS34C022372,J09065537-5738346,384712978,1,0.00356,NEB,9,9.11538889,136.73083333,09:06:55.40,-57:38:34.70,-57.64297222,276.34305,-6.87582,179.91897,-67.06435,10.85,2456978.259,0.04,2.598006,3.5e-05,4.44,5.04,nan,nan,09:06:57.19,-57:37:31,72",72.0,1.0,NNE,>3%,3.0,1.0,1.0,20171119.0,Rc,
KS38C014240,J12080031-6351555,380569753,1,0.003076,NEB,9,12.1334235,182.0013525,12:08:00.3246,-63:51:55.5361,-63.86542669,298.17081,-1.3959,220.14031,-54.84143,10.19,2457776.227,0.089,3.82682,0.00041,7.992,5.73,nan,nan,,,~30",30.0,1.0,ESE,>2%,2.0,1.0,1.0,20180201.0,Ic,
KS23C05689,J09550321-2507592,22146154,1,0.0459,NEB,9,9.91755556,148.76333333,09:55:03.20,-25:07:59.20,-25.13311111,259.88516,22.6428,161.3146,-35.19934,10.49,2457102.905,0.026,18.18469,0.0011,11.88,16.0,nan,nan,,,30",30.0,0.0,E,>35%,35.0,1.0,1.0,20180207.0,i,
KS34C005239,J09223404-5207299,294977059,0,nan,NEB,9,9.37611111,140.64166667,09:22:34,-52:07:29.90,-52.12497222,273.89458,-1.44247,174.7967,-61.53248,8.93,2456980.435,0.032,5.37195,3e-05,7.008,3.1,nan,nan,9:22:36.36,-52:07:35.0,22",22.0,0.0,E,0.46,46.0,0.0,0.0,20180212.0,Ic,
KS24C008091,J12550142-3139556,103682920,1,0.00124764285227,NEB,9,12.91705556,193.75583333,12:55:01.40,-31:39:55.60,-31.66544444,303.82383,31.2001,205.51006,-23.6492,10.19,2456706.34,0.066,3.59659,0.00026,16.68,4.53,nan,nan,12:54:59.10,-31:39:14.0,51",51.0,0.0,NW,>14%,14.0,0.0,1.0,20180213.0,Rc,
KS36C023402,J16064937-5425398,430015925,1,6.1357269702e-05,NEB,9,16.11371625,241.70574375,16:06:49.3785,-54:25:39.8294,-54.42773039,328.92169,-1.7294,250.83786,-32.85477,10.99,2457603.812,0.013,3.90803,3.5e-05,4.5,6.42,nan,nan,16:06:45.74,-54:24:42.1,66",66.0,0.0,NW,>18%,18.0,0.0,1.0,20180228.0,Rc,
KS38C001340,J11562972-6347326,306130356,0,nan,NEB,9,11.94159114,179.12386708,11:56:29.7281,-63:47:32.4233,-63.79233981,296.91053,-1.56477,218.45593,-55.6748,8.28,2457783.503,0.013,2.322568,3.5e-05,3.871,3.19,nan,nan,11:56:36.7992,-63:47:19.082,,nan,nan,,~2.3%,2.3,1.0,0.0,20170303.0,I,
KS38C007033,J12004372-5758387,398763011,1,0.000106981976296,NEB,9,12.01214628,180.18219417,12:00:43.7266,-57:58:38.82,-57.97745,296.23096,4.23303,212.57614,-51.00554,9.39,2457782.442,0.086,4.65853,0.00037,8.184,4.41,nan,nan,12:00:41.00,-57:58:46.7,22",22.0,0.0,W,>18%,18.0,0.0,1.0,20180305.0,Ic,
KS37C015163,J15323641-5851271,283512846,0,nan,NEB,9,15.54344639,233.15169583,15:32:36.407,-58:51:27.0223,-58.85750619,322.48638,-2.24615,246.70011,-38.36269,10.35,2457485.983,0.024,7.07264,0.00043,4.728,11.6,nan,nan,15:32:38.54,-58:50:54.7,37",37.0,0.0,NE,23%,23.0,0.0,0.0,20180308.0,Rc,
KS25C007906,J12550142-3139556,103682920,1,0.00124764285227,NEB,9,12.91705556,193.75583333,12:55:01.40,-31:39:55.60,-31.66544444,303.82383,31.2001,205.51006,-23.6492,10.19,2457145.366,0.032,7.19451,0.00015,11.28,6.6,nan,nan,12:54:59.09,-31:39:13.8,51",51.0,0.0,NW,>55%,55.0,0.0,1.0,20180310.0,Rc,
KS38C011098,J11420092-6045300,321455348,1,7.6657848671e-05,NEB,9,11.70025597,175.50383958,11:42:00.9215,-60:45:30.1003,-60.75836119,294.55179,0.97886,212.64254,-54.66628,10.54,2457781.765,0.017,7.719976,7.2e-05,4.438,9.33,nan,nan,,,~30",30.0,1.0,W,>5.5%,5.5,0.0,1.0,20180313.0,Ic,
KS36C017741,J17032287-4117404,347042432,1,0.000134849162668,NEB,9,17.05635336,255.84530042,17:03:22.8721,-41:17:40.4264,-41.29456289,344.94924,0.16046,258.83519,-18.40231,10.02,2457600.632,0.033,6.67283,0.00035,5.376,8.1,nan,nan,,,55",55.0,0.0,SW,~14%,14.0,1.0,0.0,20180412.0,Ic,
KS37C011807,J15252305-6024536,456322892,1,8.2437013999e-05,NEB,9,15.42307069,231.34606042,15:25:23.0545,-60:24:53.6317,-60.41489769,320.85142,-3.01464,246.21401,-40.128,9.83,2457478.933,0.014,10.27219,0.00031,4.176,10.3,nan,nan,,,11",11.0,0.0,SE,>9%,9.0,0.0,1.0,20180420.0,Ic,
KS36C049411,J16531510-4127435,338738368,0,nan,NEB,9,16.88753744,253.31306167,16:53:15.1348,-41:27:43.4178,-41.4620605,343.63792,1.54576,256.86278,-18.78078,11.11,2457590.854,0.021,4.361374,7e-05,6.12,11.2,nan,nan,,,~30",30.0,1.0,SE,>9%,9.0,0.0,1.0,20180423.0,Rc,
KS37C043394,J14250116-5808039,90509915,1,3.0601090439e-05,NEB,9,14.41698725,216.25480875,14:25:01.1541,-58:08:03.8137,-58.13439269,315.04425,2.51956,235.7081,-40.9211,11.72,2457483.397,0.013,1.503152,3.7e-05,3.096,12.6,nan,nan,,,46",46.0,0.0,E,~90%,90.0,1.0,0.0,20180429.0,Ic,
KS24C031661,J11544485-2932046,77529470,1,0.000257011872055,NEB,9,11.91246683,178.6870025,11:54:44.8806,-29:32:04.6946,-29.53463739,288.42625,31.73528,191.5521,-27.40019,12.22,2458245.236,0.024,3.792936,4.7e-05,4.8,7.9,nan,nan,,,40",40.0,0.0,NE,>11%,11.0,0.0,1.0,20180518.0,Rc,
KS24C027563,J11415721-3411552,157139206,1,0.000701209733163,NEB,9,11.69922556,175.48838333,11:41:57.212,-34:11:55.1839,-34.19866219,286.91428,26.50261,191.24166,-32.79011,12.19,2458246.294,0.012,2.250246,1.4e-05,2.789,11.2,nan,nan,,,38",38.0,0.0,NE,29%,29.0,0.0,0.0,20180519.0,Rc,
KS24C014489,J12104158-2139420,422381016,1,0.000740392749996,NEB,9,12.17821856,182.67327833,12:10:41.5868,-21:39:42.1459,-21.66170719,290.50088,40.2245,191.36488,-18.74905,11.46,2458247.084,0.0044,1.037869,3e-06,2.102,7.42,nan,nan,,,47",47.0,0.0,E,0.064,6.4,0.0,0.0,20180521.0,Rc,
KS34_lc_024113_V01_e,J08512194-4704420,29333211,1,5.6918690476e-05,NEB,9,8.85609306,132.84139583,8:51:21.935,-47:4:42,-47.07833333,266.764,-1.778512,160.1855,-60.51474,10.77,2455200.657,nan,0.68075434,nan,2.023637581,6.22,nan,nan,,,92",92.0,0.0,SE,0.47,47.0,0.0,0.0,20180503.0,V,
KN11_lc_023793_V01_e,J19473958+3530422,59037122,0,nan,NEB,9,19.79432861,296.91492917,19:47:39.583,11:30:42.026,11.51167389,70.487053,5.101896,310.274679,55.250692,10.31,2454250.992,nan,0.56186025,nan,1.885827743,10.43,nan,nan,,,25.66",25.66,0.0,SE,7%,7.0,0.0,0.0,20180504.0,Ic,
KN24_lc_046890_V01_e,J21504464+5041037,384279294,1,6.0355793671e-05,NEB,9,21.84573,327.68595,21:50:44.628,2:41:3.699,2.68436083,96.19962,-2.564317,359.6793,57.62376,11.01,2456010.855,nan,0.85587737,nan,2.384611293,9.87,nan,nan,,,~150",150.0,1.0,SE,>11%,11.0,0.0,1.0,20180507.0,R,
KN11_lc_021031_V01_e,J19261010+2924149,110742108,1,5.1550760453e-05,NEB,9,19.43613833,291.542075,19:26:10.098,5:24:14.874,5.40413167,62.91753,6.132456,300.2659,50.60435,10.96,2454251.16,nan,1.37035466,nan,5.855141763,14.17,nan,nan,,,~120",120.0,1.0,SW,>18%,18.0,0.0,1.0,20180506.0,i,
KN21_lc_000652_V01_w,J15115305+6339118,202442982,1,0.00312715899009,NEB,9,15.19806333,227.97095,15:11:53.028,15:39:11.979,15.6533275,100.9384,47.03113,169.699,72.42248,7.92,2455981.497,nan,2.73899325,nan,3.395913391,15.34,nan,nan,,,127",127.0,0.0,SW,0.09,9.0,0.0,0.0,20180508.0,I',
KN11_lc_107196_V01_e,J19263026+2500215,110982094,1,3.1695798152e-05,NEB,9,19.44173889,291.62608333,19:26:30.26,1:0:21.493,1.00597028,59.05276,4.003757,298.9095,46.29832,11.64,2454251.194,nan,0.65696892,nan,2.439667224,8.71,nan,nan,,,~96",96.0,1.0,NW,0.15,15.0,0.0,0.0,20180508.0,i,
KN11_lc_012785_V01_e,J18531018+3218181,28939184,1,7.036474522e-05,NEB,9,18.88616306,283.29244583,18:53:10.187,8:18:17.993,8.30499806,62.45036,13.76884,289.7214,54.83794,11.64,2454251.144,nan,1.53066847,nan,2.617810444,10.25,nan,nan,,,52",52.0,0.0,S,>5%,5.0,1.0,1.0,20180508.0,V,
KN11_lc_007568_V01_e,J20170435+3641419,12025414,1,9.4534663288e-05,NEB,9,20.28454722,304.26820833,20:17:4.37,12:41:41.946,12.694985,74.63903,0.6870945,320.6445,54.27499,10.18,2454251.369,nan,1.24853358,nan,2.55210252,6.09,nan,nan,20:17:05.282,36:43:21.73,100",100.0,0.0,S,>37%,37.0,0.0,1.0,20180509.0,Rc,
KS26_lc_016361_V01_e,J15101623-2112079,70217983,1,0.0,NEB,9,15.17117389,227.56760833,15:10:16.226,-21:12:8,-21.20222222,341.2663,31.14402,230.9416,-3.330846,11.08,2455270.677,nan,2.24284313,nan,5.846284616,20.36,nan,nan,,,161",161.0,0.0,NE,>90%,90.0,0.0,1.0,20180506.0,Rc,
KS37_lc_046555_V01_e,J14343760-5801384,292899944,1,3.7401373595e-05,NEB,9,14.5771125,218.6566875,14:34:37.605,-58:1:38,-58.02722222,316.2643,2.148189,237.1706,-40.29559,11.19,2456541.34,nan,0.82683066,nan,2.646585723,15.66,nan,nan,,,36",36.0,0.0,S,55%,55.0,0.0,0.0,20180511.0,Rc,
KS36_lc_061996_V01_e,J18145216-4952511,49540533,1,2.9813800739e-05,NEB,9,18.24782194,273.71732917,18:14:52.159,-49:52:51,-49.88083333,344.1106,-14.92624,272.6751,-26.47613,11.43,2456428.7,nan,0.97279228,nan,2.622103223,18.79,nan,nan,,,11.5",11.5,0.0,E,>30%,30.0,0.0,1.0,20180511.0,Rc,
KS37_lc_009946_V01_e,J13294558-6054213,313832251,1,5.0753056748e-05,NEB,9,13.495995,202.439925,13:29:45.582,-60:54:21,-60.90583333,307.5756,1.619816,229.0478,-46.70951,10.66,2456541.744,nan,0.78711542,nan,3.072394846,14.95,nan,nan,,,20",20.0,0.0,NW,0.09,9.0,0.0,0.0,20180512.0,Rc,
KS23_lc_016471_V01_e,J11205470-3000132,57139368,1,0.000383742395262,NEB,9,11.34852694,170.22790417,11:20:54.697,-30:0:13,-30.00361111,280.5574,28.90506,184.2923,-31.14856,11.46,2455268.627,nan,1.30559747,nan,2.151102392,26.6,nan,nan,,,38",38.0,0.0,E,0.38,38.0,0.0,0.0,20180516.0,Rc,
KS36_lc_069825_V01_e,J17242313-4029052,463560243,1,1.6874728869e-05,NEB,9,17.40642833,261.096425,17:24:23.142,-40:29:5,-40.48472222,347.9303,-2.583217,262.9191,-17.26413,11.76,2456429.317,nan,1.86404281,nan,5.253021762,19.77,nan,nan,,,43",43.0,0.0,N,>4%,4.0,0.0,1.0,20180521.0,Rc,
KN11_lc_026394_V01_e,J20042523+3005167,106001428,1,6.0314922291e-05,NEB,9,20.07367694,301.10515417,20:4:25.237,6:5:16.669,6.08796361,67.66469,-0.7164671,312.9434,48.99513,10.56,2454251.228,nan,1.95526007,nan,2.637254782,5.41,nan,nan,,,~108",108.0,1.0,SW,0.08,8.0,0.0,0.0,20180509.0,r',
KN11_lc_014245_V01_e,J19572566+2430148,282285964,1,8.1508768074e-05,NEB,9,19.95712861,299.35692917,19:57:25.663,0:30:14.684,0.50407889,62.09918,-2.340968,308.4086,44.10715,10.6,2454251.183,nan,1.07821027,nan,3.714132481,11.33,nan,nan,,,~48",48.0,1.0,NW,>40%,40.0,0.0,1.0,20180521.0,i,
KN11_lc_028045_V01_e,J18300229+3418180,24322944,1,0.000463600442556,NEB,9,18.50063361,277.50950417,18:30:2.281,10:18:17.933,10.30498139,62.49285,18.9982,281.5727,57.44298,10.86,2454251.406,nan,2.26243515,nan,5.107854589,8.02,nan,nan,,,68",68.0,0.0,SE,>80%,80.0,0.0,1.0,20180524.0,V,
KN11_lc_026576_V01_e,J19575105+3354439,102498584,1,0.000105539143878,NEB,9,19.96418056,299.46270833,19:57:51.05,9:54:43.906,9.91219611,70.17824,2.484853,312.7863,53.06373,9.64,2454251.666,nan,0.73105899,nan,3.466096883,6.26,nan,nan,,,~120",120.0,1.0,SW,~2.5%,2.5,1.0,0.0,20180525.0,r',
KS34_lc_025046_V01_e,J09152054-4858177,391627710,1,0.000126044877501,NEB,9,9.25570806,138.83562083,9:15:20.549,-48:58:18,-48.97166667,270.8436,-0.04524379,168.9678,-59.7693,10.1,2455200.692,nan,0.52115385,nan,1.215372471,5.9,nan,nan,,,105",105.0,0.0,SE,0.18,18.0,0.0,0.0,20180526.0,Rc,

